Quantum stability of Proca-Nuevo

The construction of general derivative self-interactions for a massive Proca field relies on the well-known condition for constrained systems of having a degenerate Hessian. The nature of the existing constraints algebra will distinguish among different classes of interactions. Proca-Nuevo interactions enjoy a non-trivial constraint by mixing terms of various order whereas Generalized Proca interactions satisfy the degeneracy condition order by order for each individual Lagrangians. In both cases the vector field propagates at most three degrees of freedom. It has been shown that the scattering amplitudes of Proca-Nuevo arising at the tree level always differ from those of the Generalized Proca, implying their genuinely different nature and a lack of relation by local field redefinitions. In this work, we show the quantum stability of the Proca-Nuevo theory below a specific UV cut-off. Although Proca-Nuevo and Generalized Proca are different inherently in their classical structure, both have the same high energy behaviour when quantum corrections are taken into account. The arising counter terms have the exact same structure and scaling. This might indicate that whatever UV completion they may come from, we expect it to be of similar nature.

==> AncillaryFile_QSPN.txt <==
Here:
L5 corresponds to the 5th order Lagrangian for the Procaneuvo, alpha2, alpha3, alpha4, gamma1, gamma2, gamma3, lambda0 corresponds to the coefficients in the tailor epansion of alpha's defined in the Procaneuvo paper (defined with tilde notations). "m" is the mass scale of the theory, "1/lambda2^6" is the coupling constant for the interaction of order 5. We can define Energy cutoff as "lambda3 = (m*lambda2^2)^{1/3}

L5 = -(((2*alpha2 + 3*alpha3)*F[-b, d]*F[b, c]*F[-c, e]*F[-d, -e]*CD[-a][A[a]])/(64*lamda2^6)) + (3*alpha3*F[-b, -c]*F[b, c]*F[-d, -e]*F[d, e]*CD[-a][A[a]])/(64*lamda2^6) + (gamma2*m^2*A[-a]*A[a]*F[-c, -d]*F[c, d]*CD[-b][A[b]])/(2*lamda2^6) + (3*(-1 + 4*alpha2 + 2*alpha3)*F[-a, c]*F[-b, d]*F[-c, e]*F[-d, -e]*CD[b][A[a]])/(64*lamda2^6) - ((2*alpha2 + 3*alpha3)*F[-a, c]*F[-b, -c]*F[-d, -e]*F[d, e]*CD[b][A[a]])/(32*lamda2^6) + (6*lambda1*m^4*A[-a]*A[a]*A[-b]*A[b]*CD[-c][A[c]])/lamda2^6 + (alpha4*F[-d, -e]*F[d, e]*CD[-a][A[a]]*CD[-b][A[b]]*CD[-c][A[c]])/(2*lamda2^6) - ((-1 + 4*alpha2 + 6*alpha3 + 48*alpha4)*F[-c, e]*F[-d, -e]*CD[-b][A[d]]*CD[b][A[a]]*CD[c][A[-a]])/ (64*lamda2^6) + (3*alpha4*F[-d, -e]*F[d, e]*CD[b][A[a]]*CD[-c][A[-b]]*CD[c][A[-a]])/(4*lamda2^6) + (alpha4*F[-d, -e]*F[d, e]*CD[-a][A[-c]]*CD[b][A[a]]*CD[c][A[-b]])/(4*lamda2^6) - ((-1 + 4*alpha2 + 6*alpha3 + 48*alpha4)*F[-a, e]*F[-d, -e]*CD[b][A[a]]*CD[-c][A[d]]*CD[c][A[-b]])/ (64*lamda2^6) - ((3*gamma1 + 2*gamma2)*m^2*A[-a]*A[a]*F[-b, d]*F[-c, -d]*CD[c][A[b]])/ (4*lamda2^6) - (3*alpha4*F[-d, -e]*F[d, e]*CD[-a][A[a]]*CD[-b][A[-c]]*CD[c][A[b]])/(4*lamda2^6) - (3*alpha4*F[-d, -e]*F[d, e]*CD[-a][A[a]]*CD[-c][A[-b]]*CD[c][A[b]])/(4*lamda2^6) + ((2*alpha2 + 3*alpha3 + 24*alpha4)*F[-b, e]*F[-d, -e]*CD[-a][A[a]]*CD[-c][A[d]]*CD[c][A[b]])/ (32*lamda2^6) + (gamma3*m^2*A[-a]*A[a]*CD[-b][A[b]]*CD[-c][A[c]]*CD[-d][A[d]])/lamda2^6 - ((-1 + 4*alpha2 + 6*alpha3 + 48*alpha4)*F[-c, e]*F[-d, -e]*CD[b][A[a]]*CD[c][A[-a]]*CD[d][A[-b]])/ (64*lamda2^6) + ((2*alpha2 + 3*alpha3 + 24*alpha4)*F[-c, e]*F[-d, -e]*CD[-a][A[a]]*CD[c][A[b]]* CD[d][A[-b]])/(32*lamda2^6) + (3*gamma3*m^2*A[-a]*A[a]*CD[c][A[b]]*CD[-d][A[-c]]*CD[d][A[-b]])/ (2*lamda2^6) - ((-1 + 4*alpha2 + 6*alpha3 + 48*alpha4)*F[-a, e]*F[-d, -e]*CD[b][A[a]]*CD[c][A[-b]]* CD[d][A[-c]])/(64*lamda2^6) + ((2*alpha2 + 3*alpha3 + 24*alpha4)*F[-b, e]*F[-d, -e]*CD[-a][A[a]]* CD[c][A[b]]*CD[d][A[-c]])/(16*lamda2^6) + (gamma3*m^2*A[-a]*A[a]*CD[-b][A[-d]]*CD[c][A[b]]* CD[d][A[-c]])/(2*lamda2^6) - (3*(alpha3 + 4*alpha4)*F[-c, e]*F[-d, -e]*CD[-a][A[a]]*CD[-b][A[b]]* CD[d][A[c]])/(8*lamda2^6) + (3*(alpha3 + 4*alpha4)*F[-c, e]*F[-d, -e]*CD[-a][A[-b]]*CD[b][A[a]]* CD[d][A[c]])/(16*lamda2^6) + (3*(alpha3 + 4*alpha4)*F[-c, e]*F[-d, -e]*CD[-b][A[-a]]*CD[b][A[a]]* CD[d][A[c]])/(16*lamda2^6) - (3*gamma3*m^2*A[-a]*A[a]*CD[-b][A[b]]*CD[-c][A[-d]]*CD[d][A[c]])/ (2*lamda2^6) - (3*gamma3*m^2*A[-a]*A[a]*CD[-b][A[b]]*CD[-d][A[-c]]*CD[d][A[c]])/(2*lamda2^6) - (3*(-1 + 4*alpha2 + 2*alpha3)*F[-a, -d]*F[-c, -e]*CD[-b][A[c]]*CD[b][A[a]]*CD[e][A[d]])/ (64*lamda2^6) - (3*(-1 + 4*alpha2 + 2*alpha3)*F[-b, -d]*F[-c, -e]*CD[b][A[a]]*CD[c][A[-a]]* CD[e][A[d]])/(64*lamda2^6) - (3*(-1 + 4*alpha2 + 2*alpha3)*F[-a, -e]*F[-c, -d]*CD[b][A[a]]* CD[c][A[-b]]*CD[e][A[d]])/(64*lamda2^6) - (3*(-1 + 4*alpha2 + 2*alpha3)*F[-a, -d]*F[-c, -e]* CD[b][A[a]]*CD[c][A[-b]]*CD[e][A[d]])/(64*lamda2^6) + ((2*alpha2 + 3*alpha3)*F[-b, -e]*F[-c, -d]*CD[-a][A[a]]*CD[c][A[b]]*CD[e][A[d]])/(16*lamda2^6) + ((2*alpha2 + 3*alpha3)*F[-b, -d]*F[-c, -e]*CD[-a][A[a]]*CD[c][A[b]]*CD[e][A[d]])/(16*lamda2^6)


M31 = (9*I*(e23*ek11 + e13*ek22 - e12*(ek31 + ek32))*(-24*(2 + 6*alpha2 - 9*alpha3)*gamma1^2 + 192*gamma1^3 + 6*alpha3*gamma2 - gamma3 - 32*lambda0 + 384*alpha3*lambda0 - 4*alpha2*(gamma2 + 64*lambda0) + gamma1*(1 + 6*alpha2 - 9*alpha3 + 64*gamma2 + 1152*lambda0) + 24*lambda1)*m^6)/(32*Eps*lamda2^6*pi^2)


M33 = (1/(6144*Eps*lamda2^6*pi^2))*(I*(e13*ek22*k11 - 1220*alpha2*e13*ek22*k11 + 1712*alpha2^2*e13*ek22*k11 - 19648*alpha2^3*e13*ek22*k11 + 2658*alpha3*e13*ek22*k11 - 6144*alpha2*alpha3*e13*ek22*k11 + 88416*alpha2^2*alpha3*e13*ek22*k11 + 5364*alpha3^2*e13*ek22*k11 - 132624*alpha2*alpha3^2*e13*ek22*k11 + 66312*alpha3^3*e13*ek22*k11 - 3312*alpha4*e13*ek22*k11 + 4032*alpha2*alpha4*e13*ek22*k11 - 6048*alpha3*alpha4*e13*ek22*k11 - 109*e12*ek32*k11 - 340*alpha2*e12*ek32*k11 + 3760*alpha2^2*e12*ek32*k11 - 8000*alpha2^3*e12*ek32*k11 + 150*alpha3*e12*ek32*k11 - 10416*alpha2*alpha3*e12*ek32*k11 + 36000*alpha2^2*alpha3*e12*ek32*k11 + 7164*alpha3^2*e12*ek32*k11 - 54000*alpha2*alpha3^2*e12*ek32*k11 + 27000*alpha3^3*e12*ek32*k11 + 1440*alpha4*e12*ek32*k11 - 3456*alpha2*alpha4*e12*ek32*k11 + 5184*alpha3*alpha4*e12*ek32*k11 - 192*e13*ek22*gamma1*k11 + 54528*alpha2*e13*ek22*gamma1*k11 - 172032*alpha2^2*e13*ek22*gamma1*k11 - 95616*alpha3*e13*ek22*gamma1*k11 + 516096*alpha2*alpha3*e13*ek22*gamma1*k11 - 387072*alpha3^2*e13*ek22*gamma1*k11 + 55296*alpha4*e13*ek22*gamma1*k11 + 1440*e12*ek31*gamma1*k11 - 13824*alpha2*e12*ek31*gamma1*k11 + 50688*alpha2^2*e12*ek31*gamma1*k11 + 20736*alpha3*e12*ek31*gamma1*k11 - 152064*alpha2*alpha3*e12*ek31*gamma1*k11 + 114048*alpha3^2*e12*ek31*gamma1*k11 - 3048*e12*ek32*gamma1*k11 + 8256*alpha2*e12*ek32*gamma1*k11 + 9600*alpha2^2*e12*ek32*gamma1*k11 - 7200*alpha3*e12*ek32*gamma1*k11 - 28800*alpha2*alpha3*e12*ek32*gamma1*k11 + 21600*alpha3^2*e12*ek32*gamma1*k11 - 20736*alpha4*e12*ek32*gamma1*k11 + 20736*e13*ek21*gamma1^2*k11 - 25344*e13*ek22*gamma1^2*k11 - 230400*alpha2*e13*ek22*gamma1^2*k11 + 345600*alpha3*e13*ek22*gamma1^2*k11 - 29952*e12*ek31*gamma1^2*k11 - 9216*alpha2*e12*ek31*gamma1^2*k11 + 13824*alpha3*e12*ek31*gamma1^2*k11 - 27648*e12*ek32*gamma1^2*k11 + 36864*alpha2*e12*ek32*gamma1^2*k11 - 55296*alpha3*e12*ek32*gamma1^2*k11 - 497664*e13*ek22*gamma1^3*k11 + 110592*e12*ek31*gamma1^3*k11 + 608256*e12*ek32*gamma1^3*k11 + 3840*e13*ek22*gamma2*k11 - 7680*alpha2*e13*ek22*gamma2*k11 + 11520*alpha3*e13*ek22*gamma2*k11 - 1920*e12*ek31*gamma2*k11 + 1536*alpha2*e12*ek31*gamma2*k11 - 2304*alpha3*e12*ek31*gamma2*k11 - 2688*e12*ek32*gamma2*k11 - 768*alpha2*e12*ek32*gamma2*k11 + 1152*alpha3*e12*ek32*gamma2*k11 - 13824*e13*ek21*gamma1*gamma2*k11 + 115200*e13*ek22*gamma1*gamma2*k11 + 23040*e12*ek31*gamma1*gamma2*k11 + 9216*e12*ek32*gamma1*gamma2*k11 - 3456*e13*ek22*gamma3*k11 + 1728*e12*ek32*gamma3*k11 - 218*e13*ek21*k12 - 680*alpha2*e13*ek21*k12 + 7520*alpha2^2*e13*ek21*k12 - 16000*alpha2^3*e13*ek21*k12 + 300*alpha3*e13*ek21*k12 - 20832*alpha2*alpha3*e13*ek21*k12 + 72000*alpha2^2*alpha3*e13*ek21*k12 + 14328*alpha3^2*e13*ek21*k12 - 108000*alpha2*alpha3^2*e13*ek21*k12 + 54000*alpha3^3*e13*ek21*k12 + 2880*alpha4*e13*ek21*k12 - 6912*alpha2*alpha4*e13*ek21*k12 + 10368*alpha3*alpha4*e13*ek21*k12 - 108*e13*ek22*k12 - 1560*alpha2*e13*ek22*k12 + 5472*alpha2^2*e13*ek22*k12 - 27648*alpha2^3*e13*ek22*k12 + 2808*alpha3*e13*ek22*k12 - 16560*alpha2*alpha3*e13*ek22*k12 + 124416*alpha2^2*alpha3*e13*ek22*k12 + 12528*alpha3^2*e13*ek22*k12 - 186624*alpha2*alpha3^2*e13*ek22*k12 + 93312*alpha3^3*e13*ek22*k12 - 1872*alpha4*e13*ek22*k12 + 576*alpha2*alpha4*e13*ek22*k12 - 864*alpha3*alpha4*e13*ek22*k12 - 108*e12*ek31*k12 - 1560*alpha2*e12*ek31*k12 + 5472*alpha2^2*e12*ek31*k12 - 27648*alpha2^3*e12*ek31*k12 + 2808*alpha3*e12*ek31*k12 - 16560*alpha2*alpha3*e12*ek31*k12 + 124416*alpha2^2*alpha3*e12*ek31*k12 + 12528*alpha3^2*e12*ek31*k12 - 186624*alpha2*alpha3^2*e12*ek31*k12 + 93312*alpha3^3*e12*ek31*k12 - 1872*alpha4*e12*ek31*k12 + 576*alpha2*alpha4*e12*ek31*k12 - 864*alpha3*alpha4*e12*ek31*k12 - 108*e12*ek32*k12 - 1560*alpha2*e12*ek32*k12 + 5472*alpha2^2*e12*ek32*k12 - 27648*alpha2^3*e12*ek32*k12 + 2808*alpha3*e12*ek32*k12 - 16560*alpha2*alpha3*e12*ek32*k12 + 124416*alpha2^2*alpha3*e12*ek32*k12 + 12528*alpha3^2*e12*ek32*k12 - 186624*alpha2*alpha3^2*e12*ek32*k12 + 93312*alpha3^3*e12*ek32*k12 - 1872*alpha4*e12*ek32*k12 + 576*alpha2*alpha4*e12*ek32*k12 - 864*alpha3*alpha4*e12*ek32*k12 - 8976*e13*ek21*gamma1*k12 + 44160*alpha2*e13*ek21*gamma1*k12 - 82176*alpha2^2*e13*ek21*gamma1*k12 - 55872*alpha3*e13*ek21*gamma1*k12 + 246528*alpha2*alpha3*e13*ek21*gamma1*k12 - 184896*alpha3^2*e13*ek21*gamma1*k12 - 41472*alpha4*e13*ek21*gamma1*k12 - 4680*e13*ek22*gamma1*k12 + 76608*alpha2*e13*ek22*gamma1*k12 - 213120*alpha2^2*e13*ek22*gamma1*k12 - 123552*alpha3*e13*ek22*gamma1*k12 + 639360*alpha2*alpha3*e13*ek22*gamma1*k12 - 479520*alpha3^2*e13*ek22*gamma1*k12 + 34560*alpha4*e13*ek22*gamma1*k12 - 1800*e12*ek31*gamma1*k12 + 48960*alpha2*e12*ek31*gamma1*k12 - 111744*alpha2^2*e12*ek31*gamma1*k12 - 82080*alpha3*e12*ek31*gamma1*k12 + 335232*alpha2*alpha3*e12*ek31*gamma1*k12 - 251424*alpha3^2*e12*ek31*gamma1*k12 + 34560*alpha4*e12*ek31*gamma1*k12 - 1800*e12*ek32*gamma1*k12 + 48960*alpha2*e12*ek32*gamma1*k12 - 111744*alpha2^2*e12*ek32*gamma1*k12 - 82080*alpha3*e12*ek32*gamma1*k12 + 335232*alpha2*alpha3*e12*ek32*gamma1*k12 - 251424*alpha3^2*e12*ek32*gamma1*k12 + 34560*alpha4*e12*ek32*gamma1*k12 + 59904*e13*ek21*gamma1^2*k12 + 92160*alpha2*e13*ek21*gamma1^2*k12 - 138240*alpha3*e13*ek21*gamma1^2*k12 + 11520*e13*ek22*gamma1^2*k12 - 184320*alpha2*e13*ek22*gamma1^2*k12 + 276480*alpha3*e13*ek22*gamma1^2*k12 - 117504*e12*ek31*gamma1^2*k12 - 202752*alpha2*e12*ek31*gamma1^2*k12 + 304128*alpha3*e12*ek31*gamma1^2*k12 - 131328*e12*ek32*gamma1^2*k12 - 202752*alpha2*e12*ek32*gamma1^2*k12 + 304128*alpha3*e12*ek32*gamma1^2*k12 + 995328*e13*ek21*gamma1^3*k12 + 221184*e12*ek31*gamma1^3*k12 + 221184*e12*ek32*gamma1^3*k12 - 1536*e13*ek21*gamma2*k12 - 4608*alpha2*e13*ek21*gamma2*k12 + 6912*alpha3*e13*ek21*gamma2*k12 + 3072*e13*ek22*gamma2*k12 - 9984*alpha2*e13*ek22*gamma2*k12 + 14976*alpha3*e13*ek22*gamma2*k12 - 768*e12*ek31*gamma2*k12 - 6912*alpha2*e12*ek31*gamma2*k12 + 10368*alpha3*e12*ek31*gamma2*k12 - 768*e12*ek32*gamma2*k12 - 6912*alpha2*e12*ek32*gamma2*k12 + 10368*alpha3*e12*ek32*gamma2*k12 - 101376*e13*ek21*gamma1*gamma2*k12 + 78336*e13*ek22*gamma1*gamma2*k12 + 133632*e12*ek31*gamma1*gamma2*k12 + 161280*e12*ek32*gamma1*gamma2*k12 + 3456*e13*ek21*gamma3*k12 - 1728*e13*ek22*gamma3*k12 - 1728*e12*ek31*gamma3*k12 - 1728*e12*ek32*gamma3*k12 - 109*e13*ek21*k22 - 340*alpha2*e13*ek21*k22 + 3760*alpha2^2*e13*ek21*k22 - 8000*alpha2^3*e13*ek21*k22 + 150*alpha3*e13*ek21*k22 - 10416*alpha2*alpha3*e13*ek21*k22 + 36000*alpha2^2*alpha3*e13*ek21*k22 + 7164*alpha3^2*e13*ek21*k22 - 54000*alpha2*alpha3^2*e13*ek21*k22 + 27000*alpha3^3*e13*ek21*k22 + 1440*alpha4*e13*ek21*k22 - 3456*alpha2*alpha4*e13*ek21*k22 + 5184*alpha3*alpha4*e13*ek21*k22 - 109*e12*ek31*k22 - 340*alpha2*e12*ek31*k22 + 3760*alpha2^2*e12*ek31*k22 - 8000*alpha2^3*e12*ek31*k22 + 150*alpha3*e12*ek31*k22 - 10416*alpha2*alpha3*e12*ek31*k22 + 36000*alpha2^2*alpha3*e12*ek31*k22 + 7164*alpha3^2*e12*ek31*k22 - 54000*alpha2*alpha3^2*e12*ek31*k22 + 27000*alpha3^3*e12*ek31*k22 + 1440*alpha4*e12*ek31*k22 - 3456*alpha2*alpha4*e12*ek31*k22 + 5184*alpha3*alpha4*e12*ek31*k22 - 4488*e13*ek21*gamma1*k22 + 22080*alpha2*e13*ek21*gamma1*k22 - 41088*alpha2^2*e13*ek21*gamma1*k22 - 27936*alpha3*e13*ek21*gamma1*k22 + 123264*alpha2*alpha3*e13*ek21*gamma1*k22 - 92448*alpha3^2*e13*ek21*gamma1*k22 - 20736*alpha4*e13*ek21*gamma1*k22 - 1440*e13*ek22*gamma1*k22 + 13824*alpha2*e13*ek22*gamma1*k22 - 50688*alpha2^2*e13*ek22*gamma1*k22 - 20736*alpha3*e13*ek22*gamma1*k22 + 152064*alpha2*alpha3*e13*ek22*gamma1*k22 - 114048*alpha3^2*e13*ek22*gamma1*k22 - 3048*e12*ek31*gamma1*k22 + 8256*alpha2*e12*ek31*gamma1*k22 + 9600*alpha2^2*e12*ek31*gamma1*k22 - 7200*alpha3*e12*ek31*gamma1*k22 - 28800*alpha2*alpha3*e12*ek31*gamma1*k22 + 21600*alpha3^2*e12*ek31*gamma1*k22 - 20736*alpha4*e12*ek31*gamma1*k22 + 1440*e12*ek32*gamma1*k22 - 13824*alpha2*e12*ek32*gamma1*k22 + 50688*alpha2^2*e12*ek32*gamma1*k22 + 20736*alpha3*e12*ek32*gamma1*k22 - 152064*alpha2*alpha3*e12*ek32*gamma1*k22 + 114048*alpha3^2*e12*ek32*gamma1*k22 + 29952*e13*ek21*gamma1^2*k22 + 46080*alpha2*e13*ek21*gamma1^2*k22 - 69120*alpha3*e13*ek21*gamma1^2*k22 + 57600*e13*ek22*gamma1^2*k22 + 9216*alpha2*e13*ek22*gamma1^2*k22 - 13824*alpha3*e13*ek22*gamma1^2*k22 - 41472*e12*ek31*gamma1^2*k22 + 36864*alpha2*e12*ek31*gamma1^2*k22 - 55296*alpha3*e12*ek31*gamma1^2*k22 - 57600*e12*ek32*gamma1^2*k22 - 9216*alpha2*e12*ek32*gamma1^2*k22 + 13824*alpha3*e12*ek32*gamma1^2*k22 + 497664*e13*ek21*gamma1^3*k22 - 110592*e13*ek22*gamma1^3*k22 + 608256*e12*ek31*gamma1^3*k22 + 110592*e12*ek32*gamma1^3*k22 - 768*e13*ek21*gamma2*k22 - 2304*alpha2*e13*ek21*gamma2*k22 + 3456*alpha3*e13*ek21*gamma2*k22 + 1920*e13*ek22*gamma2*k22 - 1536*alpha2*e13*ek22*gamma2*k22 + 2304*alpha3*e13*ek22*gamma2*k22 - 2688*e12*ek31*gamma2*k22 - 768*alpha2*e12*ek31*gamma2*k22 + 1152*alpha3*e12*ek31*gamma2*k22 - 1920*e12*ek32*gamma2*k22 + 1536*alpha2*e12*ek32*gamma2*k22 - 2304*alpha3*e12*ek32*gamma2*k22 - 69120*e13*ek21*gamma1*gamma2*k22 - 59904*e13*ek22*gamma1*gamma2*k22 + 18432*e12*ek31*gamma1*gamma2*k22 + 59904*e12*ek32*gamma1*gamma2*k22 + 1728*e13*ek21*gamma3*k22 + 1728*e12*ek31*gamma3*k22 + 15360*e13*ek21*k11*lambda0 + 12288*alpha2*e13*ek21*k11*lambda0 - 18432*alpha3*e13*ek21*k11*lambda0 + 10752*e13*ek22*k11*lambda0 + 67584*alpha2*e13*ek22*k11*lambda0 - 101376*alpha3*e13*ek22*k11*lambda0 + 9216*e12*ek31*k11*lambda0 - 135168*alpha2*e12*ek31*k11*lambda0 + 202752*alpha3*e12*ek31*k11*lambda0 + 4608*e12*ek32*k11*lambda0 - 79872*alpha2*e12*ek32*k11*lambda0 + 119808*alpha3*e12*ek32*k11*lambda0 + 221184*e13*ek21*gamma1*k11*lambda0 + 1032192*e12*ek31*gamma1*k11*lambda0 + 811008*e12*ek32*gamma1*k11*lambda0 - 19968*e13*ek21*k12*lambda0 + 190464*alpha2*e13*ek21*k12*lambda0 - 285696*alpha3*e13*ek21*k12*lambda0 + 147456*alpha2*e13*ek22*k12*lambda0 - 221184*alpha3*e13*ek22*k12*lambda0 - 32256*e12*ek31*k12*lambda0 - 104448*alpha2*e12*ek31*k12*lambda0 + 156672*alpha3*e12*ek31*k12*lambda0 - 12288*e12*ek32*k12*lambda0 - 147456*alpha2*e12*ek32*k12*lambda0 + 221184*alpha3*e12*ek32*k12*lambda0 + 221184*e13*ek21*gamma1*k12*lambda0 + 1843200*e12*ek31*gamma1*k12*lambda0 + 1622016*e12*ek32*gamma1*k12*lambda0 - 24576*e13*ek21*k22*lambda0 + 98304*alpha2*e13*ek21*k22*lambda0 - 147456*alpha3*e13*ek21*k22*lambda0 + 6144*e13*ek22*k22*lambda0 + 147456*alpha2*e13*ek22*k22*lambda0 - 221184*alpha3*e13*ek22*k22*lambda0 - 30720*e12*ek31*k22*lambda0 - 49152*alpha2*e12*ek31*k22*lambda0 + 73728*alpha3*e12*ek31*k22*lambda0 - 6144*e12*ek32*k22*lambda0 - 147456*alpha2*e12*ek32*k22*lambda0 + 221184*alpha3*e12*ek32*k22*lambda0 - 811008*e13*ek22*gamma1*k22*lambda0 + 811008*e12*ek31*gamma1*k22*lambda0 + 811008*e12*ek32*gamma1*k22*lambda0 + ek11*(e23*(384*gamma2*k11 - 4608*alpha2*gamma2*k11 + 6912*alpha3*gamma2*k11 - 108*k12 - 1560*alpha2*k12 + 5472*alpha2^2*k12 - 27648*alpha2^3*k12 + 2808*alpha3*k12 - 16560*alpha2*alpha3*k12 + 124416*alpha2^2*alpha3*k12 + 12528*alpha3^2*k12 - 186624*alpha2*alpha3^2*k12 + 93312*alpha3^3*k12 - 1872*alpha4*k12 + 576*alpha2*alpha4*k12 - 864*alpha3*alpha4*k12 + 960*gamma2*k12 - 15360*alpha2*gamma2*k12 + 23040*alpha3*gamma2*k12 - 1728*gamma3*k12 + k22 - 1220*alpha2*k22 + 1712*alpha2^2*k22 - 19648*alpha2^3*k22 + 2658*alpha3*k22 - 6144*alpha2*alpha3*k22 + 88416*alpha2^2*alpha3*k22 + 5364*alpha3^2*k22 - 132624*alpha2*alpha3^2*k22 + 66312*alpha3^3*k22 - 3312*alpha4*k22 + 4032*alpha2*alpha4*k22 - 6048*alpha3*alpha4*k22 + 3520*gamma2*k22 - 11008*alpha2*gamma2*k22 + 16512*alpha3*gamma2*k22 - 3456*gamma3*k22 - 55296*gamma1^3*(2*k11 + 9*k22) + 2304*gamma1^2* ((1 + 4*alpha2 - 6*alpha3)* k11 + (-31 - 80*alpha2 + 120*alpha3)*k12 + (-23 - 100*alpha2 + 150*alpha3)*k22) - 24*gamma1* (12*(-3 + 176*alpha2^2 + 96*alpha3 + 396*alpha3^2 - 16*alpha2*(4 + 33*alpha3) + 16*gamma2)* k11 + 4*k22*(1792*alpha2^2 - 4*alpha2*(155 + 1344*alpha3) + 3*(-1 + 358*alpha3 + 1344*alpha3^2 - 192*alpha4 - 464*gamma2 - 3584*lambda0)) + 3*k12*(21 + 2960*alpha2^2 + 1884*alpha3 + 6660*alpha3^2 - 24*alpha2*(49 + 370*alpha3) - 480*alpha4 - 1856*gamma2 - 21504*lambda0)) - 21504*k11*lambda0 + 86016*alpha2*k11*lambda0 - 129024*alpha3*k11*lambda0 - 70656*k12*lambda0 + 98304*alpha2*k12*lambda0 - 147456*alpha3*k12*lambda0 - 15360*k22*lambda0 + 49152*alpha2*k22*lambda0 - 73728*alpha3*k22*lambda0) + 2*ek22*(ek31*(73 + 105344*alpha2^3 - 355536*alpha3^3 + 1944*alpha4 - 6528*gamma1 - 55296*alpha4*gamma1 - 67968*gamma1^2 + 276480*gamma1^3 - 1440*alpha3^2*(37 + 708*gamma1) - 16*alpha2^2*(1519 + 29628*alpha3 + 28320*gamma1) - 384*gamma2 - 119808*gamma1*gamma2 + 1728*gamma3 - 6*alpha3*(949 + 936*alpha4 + 10176*gamma1 + 294912*gamma1^2 + 3072*gamma2 - 16128*lambda0) + 8*alpha2*(434 + 8997*alpha3 + 88884*alpha3^2 + 468*alpha4 + 6240*gamma1 + 169920*alpha3*gamma1 + 147456*gamma1^2 + 1536*gamma2 - 8064*lambda0) + 9984*lambda0 + 700416*gamma1*lambda0) + ek32*(73 + 105344*alpha2^3 - 355536*alpha3^3 + 1944*alpha4 - 6528*gamma1 - 55296*alpha4*gamma1 - 71424*gamma1^2 + 276480*gamma1^3 - 1440*alpha3^2*(37 + 708*gamma1) - 16*alpha2^2*(1519 + 29628*alpha3 + 28320*gamma1) - 384*gamma2 - 126720*gamma1*gamma2 + 1728*gamma3 - 6*alpha3*(949 + 936*alpha4 + 10176*gamma1 + 294912*gamma1^2 + 3072*gamma2 - 12288*lambda0) + 8*alpha2*(434 + 8997*alpha3 + 88884*alpha3^2 + 468*alpha4 + 6240*gamma1 + 169920*alpha3*gamma1 + 147456*gamma1^2 + 1536*gamma2 - 6144*lambda0) + 21504*lambda0 + 958464*gamma1*lambda0)) + 8*ek21*(-192*ek31*(9*gamma1^2 + 20*lambda0 - 6*gamma1*(gamma2 + 32*lambda0)) + ek32*(58 + 7808*alpha2^3 - 26352*alpha3^3 - 162*alpha4 - 4*alpha2^2*(787 + 8784*alpha3 - 4908*gamma1) + 915*gamma1 + 4320*alpha4*gamma1 + 6336*gamma1^2 + 69120*gamma1^3 + 36*alpha3^2*(-196 + 1227*gamma1) - 96*gamma2 + 2304*gamma1*gamma2 - 216*gamma3 + alpha2*(469 + 52704*alpha3^2 + 72*alpha4 + alpha3*(9426 - 58896*gamma1) - 7032*gamma1 - 36864*gamma1^2 - 96*gamma2 - 16128*lambda0) + 2496*lambda0 + 175104*gamma1*lambda0 + 3*alpha3*(-221 - 36*alpha4 + 3156*gamma1 + 18432*gamma1^2 + 48*gamma2 + 8064*lambda0)))) + ek12*(8*ek22* ek31*(58 + 7808*alpha2^3 - 26352*alpha3^3 - 162*alpha4 - 4*alpha2^2*(787 + 8784*alpha3 - 4908*gamma1) + 915*gamma1 + 4320*alpha4*gamma1 + 8928*gamma1^2 + 69120*gamma1^3 + 36*alpha3^2*(-196 + 1227*gamma1) - 96*gamma2 + 2880*gamma1*gamma2 - 216*gamma3 + alpha2*(469 + 52704*alpha3^2 + 72*alpha4 + alpha3*(9426 - 58896*gamma1) - 7032*gamma1 - 36864*gamma1^2 - 96*gamma2 - 21504*lambda0) + 1536*lambda0 + 55296*gamma1*lambda0 + alpha3*(-663 - 108*alpha4 + 9468*gamma1 + 55296*gamma1^2 + 144*gamma2 + 32256*lambda0)) - e23*(2*k12*(109 + 8000*alpha2^3 - 27000*alpha3^3 - 1440*alpha4 - 16*alpha2^2*(235 + 2250*alpha3 - 2568*gamma1) + 3720*gamma1 + 20736*alpha4*gamma1 - 9216*gamma1^2 - 497664*gamma1^3 + 36*alpha3^2*(-199 + 2568*gamma1) + 1280*gamma2 + 46080*gamma1*gamma2 - 1728*gamma3 + 4*alpha2*(85 + 13500*alpha3^2 + 864*alpha4 + alpha3*(2604 - 30816*gamma1) - 4752*gamma1 - 11520*gamma1^2 + 64*gamma2 - 33792*lambda0) - 6*alpha3*(25 + 864*alpha4 - 3888*gamma1 - 11520*gamma1^2 + 64*gamma2 - 33792*lambda0) + 33792*lambda0 + 589824*gamma1*lambda0) + k11*(109 + 8000*alpha2^3 - 27000*alpha3^3 - 1440*alpha4 - 16*alpha2^2*(235 + 2250*alpha3 - 2568*gamma1) + 3336*gamma1 + 20736*alpha4*gamma1 - 9216*gamma1^2 - 497664*gamma1^3 + 36*alpha3^2*(-199 + 2568*gamma1) + 1536*gamma2 + 55296*gamma1*gamma2 - 1728*gamma3 + 4*alpha2*(85 + 13500*alpha3^2 + 864*alpha4 + alpha3*(2604 - 30816*gamma1) - 4368*gamma1 - 11520*gamma1^2 - 192*gamma2 - 39936*lambda0) - 6*alpha3*(25 + 864*alpha4 - 3504*gamma1 - 11520*gamma1^2 - 192*gamma2 - 39936*lambda0) + 39936*lambda0 + 884736*gamma1*lambda0)) + 8*ek21*(ek32*(58 + 7808*alpha2^3 - 26352*alpha3^3 - 162*alpha4 - 4*alpha2^2*(787 + 8784*alpha3 - 4908*gamma1) + 915*gamma1 + 4320*alpha4*gamma1 + 8928*gamma1^2 + 69120*gamma1^3 + 36*alpha3^2*(-196 + 1227*gamma1) - 96*gamma2 + 5184*gamma1*gamma2 - 216*gamma3 + alpha2*(469 + 52704*alpha3^2 + 72*alpha4 + alpha3*(9426 - 58896*gamma1) - 7032*gamma1 - 36864*gamma1^2 - 96*gamma2 - 21504*lambda0) + 1536*lambda0 + 55296*gamma1*lambda0 + alpha3*(-663 - 108*alpha4 + 9468*gamma1 + 55296*gamma1^2 + 144*gamma2 + 32256*lambda0)) + ek31*(58 + 7808*alpha2^3 - 26352*alpha3^3 - 162*alpha4 - 4*alpha2^2*(787 + 8784*alpha3 - 4908*gamma1) + 915*gamma1 + 4320*alpha4*gamma1 + 8928*gamma1^2 + 69120*gamma1^3 + 36*alpha3^2*(-196 + 1227*gamma1) - 96*gamma2 + 5184*gamma1*gamma2 - 216*gamma3 + alpha2*(469 + 52704*alpha3^2 + 72*alpha4 + alpha3*(9426 - 58896*gamma1) - 7032*gamma1 - 36864*gamma1^2 - 96*gamma2 - 23040*lambda0) - 384*lambda0 + 36864*gamma1*lambda0 + alpha3*(-663 - 108*alpha4 + 9468*gamma1 + 55296*gamma1^2 + 144*gamma2 + 34560*lambda0)))))*m^4)


M35 = -((1/(122880*Eps*lamda2^6*pi^2))*(I*(-380*e13*ek22*k11^2 + 42640*alpha2*e13*ek22*k11^2 - 256960*alpha2^2*e13*ek22*k11^2 + 646400*alpha2^3*e13*ek22*k11^2 - 56520*alpha3*e13*ek22*k11^2 + 741120*alpha2*alpha3*e13*ek22*k11^2 - 2908800*alpha2^2*alpha3*e13*ek22*k11^2 - 533520*alpha3^2*e13*ek22*k11^2 + 4363200*alpha2*alpha3^2*e13*ek22*k11^2 - 2181600*alpha3^3*e13*ek22*k11^2 - 29760*alpha4*e13*ek22*k11^2 + 119040*alpha2*alpha4*e13*ek22* k11^2 - 178560*alpha3*alpha4*e13*ek22*k11^2 + 3255*e12*ek32*k11^2 + 2140*alpha2*e12*ek32*k11^2 - 66480*alpha2^2*e12*ek32*k11^2 + 146240*alpha2^3*e12*ek32*k11^2 - 6930*alpha3*e12*ek32*k11^2 + 214320*alpha2*alpha3*e12*ek32*k11^2 - 658080*alpha2^2*alpha3*e12*ek32*k11^2 - 171900*alpha3^2*e12*ek32*k11^2 + 987120*alpha2*alpha3^2*e12*ek32*k11^2 - 493560*alpha3^3*e12*ek32*k11^2 + 14880*alpha4*e12*ek32*k11^2 - 59520*alpha2*alpha4*e12*ek32*k11^2 + 89280*alpha3*alpha4*e12*ek32*k11^2 - 18240*e13*ek21*gamma1*k11^2 + 26880*alpha2*e13*ek21*gamma1*k11^2 - 40320*alpha3*e13*ek21*gamma1*k11^2 - 480*e13*ek22*gamma1*k11^2 + 159360*alpha2*e13*ek22*gamma1*k11^2 + 15360*alpha2^2*e13*ek22*gamma1*k11^2 - 169920*alpha3*e13*ek22*gamma1*k11^2 - 46080*alpha2*alpha3*e13*ek22*gamma1*k11^2 + 34560*alpha3^2*e13*ek22*gamma1*k11^2 - 276480*alpha4*e13*ek22*gamma1*k11^2 + 4800*e12*ek31*gamma1*k11^2 - 65280*alpha2*e12*ek31*gamma1*k11^2 + 153600*alpha2^2*e12*ek31*gamma1*k11^2 + 97920*alpha3*e12*ek31*gamma1*k11^2 - 460800*alpha2*alpha3*e12*ek31*gamma1*k11^2 + 345600*alpha3^2*e12*ek31*gamma1*k11^2 + 66720*e12*ek32*gamma1*k11^2 - 316800*alpha2*e12*ek32*gamma1*k11^2 + 445440*alpha2^2*e12*ek32*gamma1*k11^2 + 440640*alpha3*e12*ek32*gamma1*k11^2 - 1336320*alpha2*alpha3*e12*ek32*gamma1*k11^2 + 1002240*alpha3^2*e12*ek32*gamma1*k11^2 + 138240*alpha4*e12*ek32*gamma1*k11^2 - 276480*e13*ek22*gamma1^2*k11^2 + 1105920*alpha2*e13*ek22*gamma1^2*k11^2 - 1658880*alpha3*e13*ek22*gamma1^2*k11^2 - 276480*e12*ek31*gamma1^2*k11^2 + 737280*alpha2*e12*ek31*gamma1^2*k11^2 - 1105920*alpha3*e12*ek31*gamma1^2*k11^2 - 69120*e12*ek32*gamma1^2*k11^2 - 92160*alpha2*e12*ek32*gamma1^2*k11^2 + 138240*alpha3*e12*ek32*gamma1^2*k11^2 + 552960*e12*ek31*gamma1^3*k11^2 + 552960*e12*ek32*gamma1^3*k11^2 + 12160*e13*ek21*gamma2*k11^2 - 17920*alpha2*e13*ek21*gamma2*k11^2 + 26880*alpha3*e13*ek21*gamma2*k11^2 - 48320*e13*ek22*gamma2*k11^2 + 39680*alpha2*e13*ek22*gamma2*k11^2 - 59520*alpha3*e13*ek22*gamma2*k11^2 - 3200*e12*ek31*gamma2*k11^2 - 2560*alpha2*e12*ek31*gamma2*k11^2 + 3840*alpha3*e12*ek31*gamma2*k11^2 + 14080*e12*ek32*gamma2*k11^2 - 2560*alpha2*e12*ek32*gamma2*k11^2 + 3840*alpha3*e12*ek32*gamma2*k11^2 - 92160*e13*ek22*gamma1*gamma2*k11^2 + 276480*e12*ek31*gamma1*gamma2*k11^2 + 368640*e12*ek32*gamma1*gamma2*k11^2 + 5130*e13*ek21*k11*k12 + 360*alpha2*e13*ek21*k11*k12 - 89760*alpha2^2*e13*ek21*k11*k12 + 209280*alpha2^3*e13*ek21*k11*k12 - 7980*alpha3*e13*ek21*k11*k12 + 299040*alpha2*alpha3*e13*ek21*k11*k12 - 941760*alpha2^2*alpha3*e13*ek21*k11*k12 - 246600*alpha3^2*e13*ek21*k11*k12 + 1412640*alpha2*alpha3^2*e13*ek21*k11*k12 - 706320*alpha3^3*e13*ek21*k11*k12 + 29760*alpha4*e13*ek21*k11*k12 - 119040*alpha2*alpha4*e13*ek21*k11*k12 + 178560*alpha3*alpha4*e13*ek21*k11*k12 + 2925*e13*ek22*k11*k12 + 96660*alpha2*e13*ek22*k11*k12 - 563920*alpha2^2*e13*ek22*k11*k12 + 1397440*alpha2^3*e13*ek22*k11*k12 - 133950*alpha3*e13*ek22*k11*k12 + 1647600*alpha2*alpha3*e13*ek22*k11*k12 - 6288480*alpha2^2*alpha3*e13*ek22*k11*k12 - 1202580*alpha3^2*e13*ek22*k11*k12 + 9432720*alpha2*alpha3^2*e13*ek22*k11*k12 - 4716360*alpha3^3*e13*ek22*k11*k12 - 44160*alpha4*e13*ek22*k11*k12 + 176640*alpha2*alpha4*e13*ek22*k11*k12 - 264960*alpha3*alpha4*e13*ek22*k11*k12 + 875*e12*ek31*k11*k12 + 16620*alpha2*e12*ek31*k11*k12 - 112240*alpha2^2*e12*ek31*k11*k12 + 208960*alpha2^3*e12*ek31*k11*k12 - 20490*alpha3*e12*ek31*k11*k12 + 326640*alpha2*alpha3*e12*ek31*k11*k12 - 940320*alpha2^2*alpha3*e12*ek31*k11*k12 - 237420*alpha3^2*e12*ek31*k11*k12 + 1410480*alpha2*alpha3^2*e12*ek31*k11*k12 - 705240*alpha3^3*e12*ek31*k11*k12 - 17760*alpha4*e12*ek31*k11*k12 + 40320*alpha2*alpha4*e12*ek31*k11*k12 - 60480*alpha3*alpha4*e12*ek31*k11*k12 + 8540*e12*ek32*k11*k12 + 17840*alpha2*e12*ek32*k11*k12 - 206080*alpha2^2*e12*ek32*k11*k12 + 396800*alpha2^3*e12*ek32*k11*k12 - 25440*alpha3*e12*ek32*k11*k12 + 620640*alpha2*alpha3*e12*ek32*k11*k12 - 1785600*alpha2^2*alpha3*e12*ek32*k11*k12 - 467280*alpha3^2*e12*ek32*k11*k12 + 2678400*alpha2*alpha3^2*e12*ek32*k11*k12 - 1339200*alpha3^3*e12*ek32*k11*k12 - 5280*alpha4*e12*ek32*k11*k12 - 9600*alpha2*alpha4*e12*ek32*k11*k12 + 14400*alpha3*alpha4*e12*ek32*k11*k12 - 80160*e13*ek21*gamma1*k11*k12 + 873600*alpha2*e13*ek21*gamma1*k11*k12 - 2856960*alpha2^2*e13*ek21*gamma1*k11*k12 - 1379520*alpha3*e13*ek21*gamma1*k11*k12 + 8570880*alpha2*alpha3*e13*ek21*gamma1*k11*k12 - 6428160*alpha3^2*e13*ek21*gamma1*k11*k12 + 276480*alpha4*e13*ek21*gamma1*k11*k12 + 33600*e13*ek22*gamma1*k11*k12 + 775680*alpha2*e13*ek22*gamma1*k11*k12 - 1397760*alpha2^2*e13*ek22*gamma1*k11*k12 - 1059840*alpha3*e13*ek22*gamma1*k11*k12 + 4193280*alpha2*alpha3*e13*ek22*gamma1*k11*k12 - 3144960*alpha3^2*e13*ek22*gamma1*k11*k12 - 414720*alpha4*e13*ek22*gamma1*k11*k12 - 27360*e12*ek31*gamma1*k11*k12 + 808320*alpha2*e12*ek31*gamma1*k11*k12 - 1474560*alpha2^2*e12*ek31*gamma1*k11*k12 - 1189440*alpha3*e12*ek31*gamma1*k11*k12 + 4423680*alpha2*alpha3*e12*ek31*gamma1*k11*k12 - 3317760*alpha3^2*e12*ek31*gamma1*k11*k12 - 92160*alpha4*e12*ek31*gamma1*k11*k12 + 187200*e12*ek32*gamma1*k11*k12 - 280320*alpha2*e12*ek32*gamma1*k11*k12 + 537600*alpha2^2*e12*ek32*gamma1*k11*k12 + 408960*alpha3*e12*ek32*gamma1*k11*k12 - 1612800*alpha2*alpha3*e12*ek32*gamma1*k11*k12 + 1209600*alpha3^2*e12*ek32*gamma1*k11*k12 + 46080*alpha4*e12*ek32*gamma1*k11*k12 + 1013760*e13*ek21*gamma1^2*k11*k12 - 4608000*alpha2*e13*ek21*gamma1^2*k11*k12 + 6912000*alpha3*e13*ek21*gamma1^2*k11*k12 - 69120*e13*ek22*gamma1^2*k11*k12 - 92160*alpha2*e13*ek22*gamma1^2*k11*k12 + 138240*alpha3*e13*ek22*gamma1^2*k11*k12 - 253440*e12*ek31*gamma1^2*k11*k12 - 3041280*alpha2*e12*ek31*gamma1^2*k11*k12 + 4561920*alpha3*e12*ek31*gamma1^2*k11*k12 - 414720*e12*ek32*gamma1^2*k11*k12 - 2396160*alpha2*e12*ek32*gamma1^2*k11*k12 + 3594240*alpha3*e12*ek32*gamma1^2*k11*k12 + 4423680*e12*ek31*gamma1^3*k11*k12 + 4423680*e12*ek32*gamma1^3*k11*k12 + 105920*e13*ek21*gamma2*k11*k12 - 177920*alpha2*e13*ek21*gamma2*k11*k12 + 266880*alpha3*e13*ek21*gamma2*k11*k12 - 63040*e13*ek22*gamma2*k11*k12 - 80640*alpha2*e13*ek22*gamma2*k11*k12 + 120960*alpha3*e13*ek22*gamma2*k11*k12 - 37760*e12*ek31*gamma2*k11*k12 - 25600*alpha2*e12*ek31*gamma2*k11*k12 + 38400*alpha3*e12*ek31*gamma2*k11*k12 + 6400*e12*ek32*gamma2*k11*k12 + 87040*alpha2*e12*ek32*gamma2*k11*k12 - 130560*alpha3*e12*ek32*gamma2*k11*k12 + 184320*e13*ek21*gamma1*gamma2*k11*k12 + 1290240*e12*ek31*gamma1*gamma2*k11*k12 + 1320960*e12*ek32*gamma1*gamma2*k11*k12 + 6930*e13*ek21*k12^2 - 3480*alpha2*e13*ek21*k12^2 - 87840*alpha2^2*e13*ek21*k12^2 + 209280*alpha2^3*e13*ek21*k12^2 - 2460*alpha3*e13*ek21*k12^2 + 294240*alpha2*alpha3*e13*ek21*k12^2 - 941760*alpha2^2*alpha3*e13*ek21*k12^2 - 243720*alpha3^2*e13*ek21*k12^2 + 1412640*alpha2*alpha3^2*e13*ek21*k12^2 - 706320*alpha3^3*e13*ek21*k12^2 + 30720*alpha4*e13*ek21*k12^2 - 122880*alpha2*alpha4*e13*ek21* k12^2 + 184320*alpha3*alpha4*e13*ek21*k12^2 + 3940*e13*ek22*k12^2 + 43360*alpha2*e13*ek22*k12^2 - 244160*alpha2^2*e13*ek22*k12^2 + 808960*alpha2^3*e13*ek22*k12^2 - 59520*alpha3*e13*ek22*k12^2 + 702720*alpha2*alpha3*e13*ek22*k12^2 - 3640320*alpha2^2*alpha3*e13*ek22*k12^2 - 504720*alpha3^2*e13*ek22*k12^2 + 5460480*alpha2*alpha3^2*e13*ek22*k12^2 - 2730240*alpha3^3*e13*ek22*k12^2 - 22080*alpha4*e13*ek22*k12^2 + 119040*alpha2*alpha4*e13*ek22* k12^2 - 178560*alpha3*alpha4*e13*ek22*k12^2 + 1570*e12*ek31*k12^2 + 3640*alpha2*e12*ek31*k12^2 + 12000*alpha2^2*e12*ek31*k12^2 - 391040*alpha2^3*e12*ek31*k12^2 - 2340*alpha3*e12*ek31*k12^2 - 25440*alpha2*alpha3*e12*ek31*k12^2 + 1759680*alpha2^2*alpha3*e12*ek31*k12^2 + 11160*alpha3^2*e12*ek31*k12^2 - 2639520*alpha2*alpha3^2*e12*ek31*k12^2 + 1319760*alpha3^3*e12*ek31*k12^2 - 12480*alpha4*e12*ek31*k12^2 - 42240*alpha2*alpha4*e12*ek31* k12^2 + 63360*alpha3*alpha4*e12*ek31*k12^2 + 6010*e12*ek32*k12^2 + 1720*alpha2*e12*ek32*k12^2 + 2400*alpha2^2*e12*ek32*k12^2 - 391040*alpha2^3*e12*ek32*k12^2 + 1500*alpha3*e12*ek32*k12^2 - 480*alpha2*alpha3*e12*ek32*k12^2 + 1759680*alpha2^2*alpha3*e12*ek32*k12^2 - 4680*alpha3^2*e12*ek32*k12^2 - 2639520*alpha2*alpha3^2*e12*ek32*k12^2 + 1319760*alpha3^3*e12*ek32*k12^2 - 16320*alpha4*e12*ek32*k12^2 - 26880*alpha2*alpha4*e12*ek32* k12^2 + 40320*alpha3*alpha4*e12*ek32*k12^2 - 33600*e13*ek21*gamma1*k12^2 + 687360*alpha2*e13*ek21*gamma1*k12^2 - 2856960*alpha2^2*e13*ek21*gamma1*k12^2 - 1100160*alpha3*e13*ek21*gamma1*k12^2 + 8570880*alpha2*alpha3*e13*ek21*gamma1*k12^2 - 6428160*alpha3^2*e13*ek21*gamma1*k12^2 + 276480*alpha4*e13*ek21*gamma1*k12^2 + 23040*e13*ek22*gamma1*k12^2 + 1029120*alpha2*e13*ek22*gamma1*k12^2 - 2365440*alpha2^2*e13*ek22*gamma1*k12^2 - 1393920*alpha3*e13*ek22*gamma1*k12^2 + 7096320*alpha2*alpha3*e13*ek22*gamma1*k12^2 - 5322240*alpha3^2*e13*ek22*gamma1*k12^2 - 599040*alpha4*e13*ek22*gamma1*k12^2 + 960*e12*ek31*gamma1*k12^2 + 802560*alpha2*e12*ek31*gamma1*k12^2 - 1198080*alpha2^2*e12*ek31*gamma1*k12^2 - 1307520*alpha3*e12*ek31*gamma1*k12^2 + 3594240*alpha2*alpha3*e12*ek31*gamma1*k12^2 - 2695680*alpha3^2*e12*ek31*gamma1*k12^2 + 414720*alpha4*e12*ek31*gamma1*k12^2 + 115200*e12*ek32*gamma1*k12^2 + 568320*alpha2*e12*ek32*gamma1*k12^2 - 1198080*alpha2^2*e12*ek32*gamma1*k12^2 - 956160*alpha3*e12*ek32*gamma1*k12^2 + 3594240*alpha2*alpha3*e12*ek32*gamma1*k12^2 - 2695680*alpha3^2*e12*ek32*gamma1*k12^2 + 414720*alpha4*e12*ek32*gamma1*k12^2 + 967680*e13*ek21*gamma1^2*k12^2 - 4608000*alpha2*e13*ek21*gamma1^2*k12^2 + 6912000*alpha3*e13*ek21*gamma1^2*k12^2 + 1105920*e13*ek22*gamma1^2*k12^2 - 5713920*alpha2*e13*ek22*gamma1^2*k12^2 + 8570880*alpha3*e13*ek22*gamma1^2*k12^2 - 645120*e12*ek31*gamma1^2*k12^2 - 3317760*alpha2*e12*ek31*gamma1^2*k12^2 + 4976640*alpha3*e12*ek31*gamma1^2*k12^2 - 645120*e12*ek32*gamma1^2*k12^2 - 3317760*alpha2*e12*ek32*gamma1^2*k12^2 + 4976640*alpha3*e12*ek32*gamma1^2*k12^2 + 6635520*e12*ek31*gamma1^3*k12^2 + 6635520*e12*ek32*gamma1^3*k12^2 + 88320*e13*ek21*gamma2*k12^2 - 40960*alpha2*e13*ek21*gamma2* k12^2 + 61440*alpha3*e13*ek21*gamma2*k12^2 - 16000*e13*ek22*gamma2*k12^2 - 99840*alpha2*e13*ek22*gamma2*k12^2 + 149760*alpha3*e13*ek22*gamma2*k12^2 - 44160*e12*ek31*gamma2*k12^2 - 53760*alpha2*e12*ek31*gamma2*k12^2 + 80640*alpha3*e12*ek31*gamma2*k12^2 + 1280*e12*ek32*gamma2*k12^2 + 5120*alpha2*e12*ek32*gamma2*k12^2 - 7680*alpha3*e12*ek32*gamma2*k12^2 + 184320*e13*ek21*gamma1*gamma2*k12^2 + 92160*e13*ek22*gamma1*gamma2*k12^2 + 1597440*e12*ek31*gamma1*gamma2*k12^2 + 1474560*e12*ek32*gamma1*gamma2*k12^2 + 3605*e13*ek21*k11*k22 - 2700*alpha2*e13*ek21*k11*k22 - 46160*alpha2^2*e13*ek21*k11*k22 + 104640*alpha2^3*e13*ek21*k11*k22 + 690*alpha3*e13*ek21*k11*k22 + 151920*alpha2*alpha3*e13*ek21*k11*k22 - 470880*alpha2^2*alpha3*e13*ek21*k11*k22 - 124020*alpha3^2*e13*ek21*k11*k22 + 706320*alpha2*alpha3^2*e13*ek21*k11*k22 - 353160*alpha3^3*e13*ek21*k11*k22 + 13440*alpha4*e13*ek21*k11*k22 - 53760*alpha2*alpha4*e13*ek21*k11*k22 + 80640*alpha3*alpha4*e13*ek21*k11*k22 + 1705*e13*ek22*k11*k22 + 23540*alpha2*e13*ek22*k11*k22 - 116240*alpha2^2*e13*ek22*k11*k22 + 4800*alpha2^3*e13*ek22*k11*k22 - 27150*alpha3*e13*ek22*k11*k22 + 331440*alpha2*alpha3*e13*ek22*k11*k22 - 21600*alpha2^2*alpha3*e13*ek22*k11*k22 - 235620*alpha3^2*e13*ek22*k11*k22 + 32400*alpha2*alpha3^2*e13*ek22*k11*k22 - 16200*alpha3^3*e13*ek22*k11*k22 - 32640*alpha4*e13*ek22*k11*k22 + 69120*alpha2*alpha4*e13*ek22*k11*k22 - 103680*alpha3*alpha4*e13*ek22*k11*k22 + 1490*e12*ek31*k11*k22 - 3720*alpha2*e12*ek31*k11*k22 + 160*alpha2^2*e12*ek31*k11*k22 + 204160*alpha2^3*e12*ek31*k11*k22 + 3300*alpha3*e12*ek31*k11*k22 + 960*alpha2*alpha3*e12*ek31*k11*k22 - 918720*alpha2^2*alpha3*e12*ek31*k11*k22 - 1800*alpha3^2*e12*ek31*k11*k22 + 1378080*alpha2*alpha3^2*e12*ek31*k11*k22 - 689040*alpha3^3*e12*ek31*k11*k22 + 9120*alpha4*e12*ek31*k11*k22 - 5760*alpha2*alpha4*e12*ek31*k11*k22 + 8640*alpha3*alpha4*e12*ek31*k11*k22 + 2990*e12*ek32*k11*k22 - 3240*alpha2*e12*ek32*k11*k22 - 2720*alpha2^2*e12*ek32*k11*k22 + 204160*alpha2^3*e12*ek32*k11*k22 + 2220*alpha3*e12*ek32*k11*k22 + 11040*alpha2*alpha3*e12*ek32*k11*k22 - 918720*alpha2^2*alpha3*e12*ek32*k11*k22 - 10440*alpha3^2*e12*ek32*k11*k22 + 1378080*alpha2*alpha3^2*e12*ek32*k11*k22 - 689040*alpha3^3*e12*ek32*k11*k22 + 10560*alpha4*e12*ek32*k11*k22 - 11520*alpha2*alpha4*e12*ek32*k11*k22 + 17280*alpha3*alpha4*e12*ek32*k11*k22 - 31680*e13*ek21*gamma1*k11*k22 + 545280*alpha2*e13*ek21*gamma1*k11*k22 - 1428480*alpha2^2*e13*ek21*gamma1*k11*k22 - 852480*alpha3*e13*ek21*gamma1*k11*k22 + 4285440*alpha2*alpha3*e13*ek21*gamma1*k11*k22 - 3214080*alpha3^2*e13*ek21*gamma1*k11*k22 + 138240*alpha4*e13*ek21*gamma1*k11*k22 + 10080*e13*ek22*gamma1*k11*k22 + 689280*alpha2*e13*ek22*gamma1*k11*k22 - 1428480*alpha2^2*e13*ek22*gamma1*k11*k22 - 1160640*alpha3*e13*ek22*gamma1*k11*k22 + 4285440*alpha2*alpha3*e13*ek22*gamma1*k11*k22 - 3214080*alpha3^2*e13*ek22*gamma1*k11*k22 + 506880*alpha4*e13*ek22*gamma1*k11*k22 - 11520*e12*ek31*gamma1*k11*k22 + 376320*alpha2*e12*ek31*gamma1*k11*k22 - 353280*alpha2^2*e12*ek31*gamma1*k11*k22 - 483840*alpha3*e12*ek31*gamma1*k11*k22 + 1059840*alpha2*alpha3*e12*ek31*gamma1*k11*k22 - 794880*alpha3^2*e12*ek31*gamma1*k11*k22 - 322560*alpha4*e12*ek31*gamma1*k11*k22 + 33120*e12*ek32*gamma1*k11*k22 + 236160*alpha2*e12*ek32*gamma1*k11*k22 - 353280*alpha2^2*e12*ek32*gamma1*k11*k22 - 239040*alpha3*e12*ek32*gamma1*k11*k22 + 1059840*alpha2*alpha3*e12*ek32*gamma1*k11*k22 - 794880*alpha3^2*e12*ek32*gamma1*k11*k22 - 460800*alpha4*e12*ek32*gamma1*k11*k22 + 506880*e13*ek21*gamma1^2*k11*k22 - 2304000*alpha2*e13*ek21*gamma1^2*k11*k22 + 3456000*alpha3*e13*ek21*gamma1^2*k11*k22 - 345600*e13*ek22*gamma1^2*k11*k22 - 645120*alpha2*e13*ek22*gamma1^2*k11*k22 + 967680*alpha3*e13*ek22*gamma1^2*k11*k22 + 737280*e12*ek31*gamma1^2*k11*k22 - 3870720*alpha2*e12*ek31*gamma1^2*k11*k22 + 5806080*alpha3*e12*ek31*gamma1^2*k11*k22 + 668160*e12*ek32*gamma1^2*k11*k22 - 3870720*alpha2*e12*ek32*gamma1^2*k11*k22 + 5806080*alpha3*e12*ek32*gamma1^2*k11*k22 + 2211840*e13*ek22*gamma1^3*k11*k22 + 1105920*e12*ek31*gamma1^3*k11*k22 + 1105920*e12*ek32*gamma1^3*k11*k22 + 63680*e13*ek21*gamma2*k11*k22 - 172800*alpha2*e13*ek21*gamma2*k11*k22 + 259200*alpha3*e13*ek21*gamma2*k11*k22 + 12160*e13*ek22*gamma2*k11*k22 - 92160*alpha2*e13*ek22*gamma2*k11*k22 + 138240*alpha3*e13*ek22*gamma2*k11*k22 - 33920*e12*ek31*gamma2*k11*k22 - 38400*alpha2*e12*ek31*gamma2*k11*k22 + 57600*alpha3*e12*ek31*gamma2*k11*k22 - 19520*e12*ek32*gamma2*k11*k22 + 44800*alpha2*e12*ek32*gamma2*k11*k22 - 67200*alpha3*e12*ek32*gamma2*k11*k22 + 46080*e13*ek21*gamma1*gamma2*k11*k22 + 430080*e13*ek22*gamma1*gamma2*k11*k22 + 522240*e12*ek31*gamma1*gamma2*k11*k22 + 414720*e12*ek32*gamma1*gamma2*k11*k22 + 8035*e13*ek21*k12*k22 + 620*alpha2*e13*ek21*k12*k22 - 172720*alpha2^2*e13*ek21*k12*k22 + 397120*alpha2^3*e13*ek21*k12*k22 - 13890*alpha3*e13*ek21*k12*k22 + 570000*alpha2*alpha3*e13*ek21*k12*k22 - 1787040*alpha2^2*alpha3*e13*ek21*k12*k22 - 466380*alpha3^2*e13*ek21*k12*k22 + 2680560*alpha2*alpha3^2*e13*ek21*k12*k22 - 1340280*alpha3^3*e13*ek21*k12*k22 + 51840*alpha4*e13*ek21*k12*k22 - 207360*alpha2*alpha4*e13*ek21*k12*k22 + 311040*alpha3*alpha4*e13*ek21*k12*k22 + 3335*e13*ek22*k12*k22 + 17900*alpha2*e13*ek22*k12*k22 - 118320*alpha2^2*e13*ek22*k12*k22 + 208960*alpha2^3*e13*ek22*k12*k22 - 21330*alpha3*e13*ek22*k12*k22 + 340560*alpha2*alpha3*e13*ek22*k12*k22 - 940320*alpha2^2*alpha3*e13*ek22*k12*k22 - 244620*alpha3^2*e13*ek22*k12*k22 + 1410480*alpha2*alpha3^2*e13*ek22*k12*k22 - 705240*alpha3^3*e13*ek22*k12*k22 - 22080*alpha4*e13*ek22*k12*k22 + 57600*alpha2*alpha4*e13*ek22*k12*k22 - 86400*alpha3*alpha4*e13*ek22*k12*k22 + 3440*e12*ek31*k12*k22 + 20560*alpha2*e12*ek31*k12*k22 - 196800*alpha2^2*e12*ek31*k12*k22 + 396800*alpha2^3*e12*ek31*k12*k22 - 30120*alpha3*e12*ek31*k12*k22 + 595200*alpha2*alpha3*e12*ek31*k12*k22 - 1785600*alpha2^2*alpha3*e12*ek31*k12*k22 - 450000*alpha3^2*e12*ek31*k12*k22 + 2678400*alpha2*alpha3^2*e12*ek31*k12*k22 - 1339200*alpha3^3*e12*ek31*k12*k22 - 2880*alpha4*e12*ek31*k12*k22 - 19200*alpha2*alpha4*e12*ek31*k12*k22 + 28800*alpha3*alpha4*e12*ek31*k12*k22 + 3335*e12*ek32*k12*k22 + 17900*alpha2*e12*ek32*k12*k22 - 118320*alpha2^2*e12*ek32*k12*k22 + 208960*alpha2^3*e12*ek32*k12*k22 - 21330*alpha3*e12*ek32*k12*k22 + 340560*alpha2*alpha3*e12*ek32*k12*k22 - 940320*alpha2^2*alpha3*e12*ek32*k12*k22 - 244620*alpha3^2*e12*ek32*k12*k22 + 1410480*alpha2*alpha3^2*e12*ek32*k12*k22 - 705240*alpha3^3*e12*ek32*k12*k22 - 22080*alpha4*e12*ek32*k12*k22 + 57600*alpha2*alpha4*e12*ek32*k12*k22 - 86400*alpha3*alpha4*e12*ek32*k12*k22 + 12000*e13*ek21*gamma1*k12*k22 + 151680*alpha2*e13*ek21*gamma1*k12*k22 - 844800*alpha2^2*e13*ek21*gamma1*k12*k22 - 262080*alpha3*e13*ek21*gamma1*k12*k22 + 2534400*alpha2*alpha3*e13*ek21*gamma1*k12*k22 - 1900800*alpha3^2*e13*ek21*gamma1*k12*k22 + 138240*alpha4*e13*ek21*gamma1*k12*k22 + 10560*e13*ek22*gamma1*k12*k22 + 979200*alpha2*e13*ek22*gamma1*k12*k22 - 2088960*alpha2^2*e13*ek22*gamma1*k12*k22 - 1480320*alpha3*e13*ek22*gamma1*k12*k22 + 6266880*alpha2*alpha3*e13*ek22*gamma1*k12*k22 - 4700160*alpha3^2*e13*ek22*gamma1*k12*k22 + 46080*alpha4*e13*ek22*gamma1*k12*k22 + 27360*e12*ek31*gamma1*k12*k22 + 144000*alpha2*e12*ek31*gamma1*k12*k22 + 537600*alpha2^2*e12*ek31*gamma1*k12*k22 - 262080*alpha3*e12*ek31*gamma1*k12*k22 - 1612800*alpha2*alpha3*e12*ek31*gamma1*k12*k22 + 1209600*alpha3^2*e12*ek31*gamma1*k12*k22 + 184320*alpha4*e12*ek31*gamma1*k12*k22 + 29760*e12*ek32*gamma1*k12*k22 + 718080*alpha2*e12*ek32*gamma1*k12*k22 - 1474560*alpha2^2*e12*ek32*gamma1*k12*k22 - 1088640*alpha3*e12*ek32*gamma1*k12*k22 + 4423680*alpha2*alpha3*e12*ek32*gamma1*k12*k22 - 3317760*alpha3^2*e12*ek32*gamma1*k12*k22 + 46080*alpha4*e12*ek32*gamma1*k12*k22 + 898560*e13*ek21*gamma1^2*k12*k22 - 3962880*alpha2*e13*ek21*gamma1^2*k12*k22 + 5944320*alpha3*e13*ek21*gamma1^2*k12*k22 + 760320*e13*ek22*gamma1^2*k12*k22 - 5990400*alpha2*e13*ek22*gamma1^2*k12*k22 + 8985600*alpha3*e13*ek22*gamma1^2*k12*k22 - 276480*e12*ek31*gamma1^2*k12*k22 - 2396160*alpha2*e12*ek31*gamma1^2*k12*k22 + 3594240*alpha3*e12*ek31*gamma1^2*k12*k22 - 161280*e12*ek32*gamma1^2*k12*k22 - 3041280*alpha2*e12*ek32*gamma1^2*k12*k22 + 4561920*alpha3*e12*ek32*gamma1^2*k12*k22 + 2211840*e13*ek22*gamma1^3*k12*k22 + 4423680*e12*ek31*gamma1^3*k12*k22 + 4423680*e12*ek32*gamma1^3*k12*k22 + 80000*e13*ek21*gamma2*k12*k22 - 158720*alpha2*e13*ek21*gamma2*k12*k22 + 238080*alpha3*e13*ek21*gamma2*k12*k22 + 16960*e13*ek22*gamma2*k12*k22 - 113920*alpha2*e13*ek22*gamma2*k12*k22 + 170880*alpha3*e13*ek22*gamma2*k12*k22 - 48960*e12*ek31*gamma2*k12*k22 - 72960*alpha2*e12*ek31*gamma2*k12*k22 + 109440*alpha3*e12*ek31*gamma2*k12*k22 - 31680*e12*ek32*gamma2*k12*k22 + 19200*alpha2*e12*ek32*gamma2*k12*k22 - 28800*alpha3*e12*ek32*gamma2*k12*k22 + 430080*e13*ek22*gamma1*gamma2*k12*k22 + 1443840*e12*ek31*gamma1*gamma2*k12*k22 + 1228800*e12*ek32*gamma1*gamma2*k12*k22 + 1635*e13*ek21*k22^2 + 2140*alpha2*e13*ek21*k22^2 - 63600*alpha2^2*e13*ek21*k22^2 + 146240*alpha2^3*e13*ek21*k22^2 - 8010*alpha3*e13*ek21*k22^2 + 210000*alpha2*alpha3*e13*ek21*k22^2 - 658080*alpha2^2*alpha3*e13*ek21*k22^2 - 171900*alpha3^2*e13*ek21*k22^2 + 987120*alpha2*alpha3^2*e13*ek21*k22^2 - 493560*alpha3^3*e13*ek21*k22^2 + 19200*alpha4*e13*ek21*k22^2 - 76800*alpha2*alpha4*e13*ek21*k22^2 + 115200*alpha3*alpha4*e13*ek21*k22^2 + 1635*e12*ek31*k22^2 + 2140*alpha2*e12*ek31*k22^2 - 63600*alpha2^2*e12*ek31*k22^2 + 146240*alpha2^3*e12*ek31*k22^2 - 8010*alpha3*e12*ek31*k22^2 + 210000*alpha2*alpha3*e12*ek31*k22^2 - 658080*alpha2^2*alpha3*e12*ek31*k22^2 - 171900*alpha3^2*e12*ek31*k22^2 + 987120*alpha2*alpha3^2*e12*ek31*k22^2 - 493560*alpha3^3*e12*ek31*k22^2 + 19200*alpha4*e12*ek31*k22^2 - 76800*alpha2*alpha4*e12*ek31*k22^2 + 115200*alpha3*alpha4*e12*ek31*k22^2 + 3840*e13*ek21*gamma1*k22^2 - 111360*alpha2*e13*ek21*gamma1*k22^2 + 291840*alpha2^2*e13*ek21*gamma1*k22^2 + 167040*alpha3*e13*ek21*gamma1*k22^2 - 875520*alpha2*alpha3*e13*ek21*gamma1*k22^2 + 656640*alpha3^2*e13*ek21*gamma1*k22^2 - 4800*e13*ek22*gamma1*k22^2 + 65280*alpha2*e13*ek22*gamma1*k22^2 - 153600*alpha2^2*e13*ek22*gamma1*k22^2 - 97920*alpha3*e13*ek22*gamma1*k22^2 + 460800*alpha2*alpha3*e13*ek22*gamma1*k22^2 - 345600*alpha3^2*e13*ek22*gamma1*k22^2 + 8640*e12*ek31*gamma1*k22^2 - 176640*alpha2*e12*ek31*gamma1*k22^2 + 445440*alpha2^2*e12*ek31*gamma1*k22^2 + 264960*alpha3*e12*ek31*gamma1*k22^2 - 1336320*alpha2*alpha3*e12*ek31*gamma1*k22^2 + 1002240*alpha3^2*e12*ek31*gamma1*k22^2 + 4800*e12*ek32*gamma1*k22^2 - 65280*alpha2*e12*ek32*gamma1*k22^2 + 153600*alpha2^2*e12*ek32*gamma1*k22^2 + 97920*alpha3*e12*ek32*gamma1*k22^2 - 460800*alpha2*alpha3*e12*ek32*gamma1*k22^2 + 345600*alpha3^2*e12*ek32*gamma1*k22^2 + 230400*e13*ek21*gamma1^2*k22^2 - 829440*alpha2*e13*ek21*gamma1^2*k22^2 + 1244160*alpha3*e13*ek21*gamma1^2*k22^2 + 276480*e13*ek22*gamma1^2*k22^2 - 737280*alpha2*e13*ek22*gamma1^2*k22^2 + 1105920*alpha3*e13*ek22*gamma1^2*k22^2 - 92160*e12*ek31*gamma1^2*k22^2 - 92160*alpha2*e12*ek31*gamma1^2*k22^2 + 138240*alpha3*e12*ek31*gamma1^2*k22^2 - 276480*e12*ek32*gamma1^2*k22^2 + 737280*alpha2*e12*ek32*gamma1^2*k22^2 - 1105920*alpha3*e12*ek32*gamma1^2*k22^2 - 552960*e13*ek22*gamma1^3*k22^2 + 552960*e12*ek31*gamma1^3*k22^2 + 552960*e12*ek32*gamma1^3*k22^2 + 15680*e13*ek21*gamma2*k22^2 - 62720*alpha2*e13*ek21*gamma2*k22^2 + 94080*alpha3*e13*ek21*gamma2*k22^2 + 12160*e13*ek22*gamma2*k22^2 - 33280*alpha2*e13*ek22*gamma2*k22^2 + 49920*alpha3*e13*ek22*gamma2*k22^2 + 3520*e12*ek31*gamma2*k22^2 - 29440*alpha2*e12*ek31*gamma2*k22^2 + 44160*alpha3*e12*ek31*gamma2*k22^2 - 12160*e12*ek32*gamma2*k22^2 + 33280*alpha2*e12*ek32*gamma2*k22^2 - 49920*alpha3*e12*ek32*gamma2*k22^2 - 46080*e13*ek21*gamma1*gamma2*k22^2 - 276480*e13*ek22*gamma1*gamma2*k22^2 + 322560*e12*ek31*gamma1*gamma2*k22^2 + 276480*e12*ek32*gamma1*gamma2*k22^2 - 61440*e13*ek21*k11^2*lambda0 + 245760*alpha2*e13*ek21*k11^2*lambda0 - 368640*alpha3*e13*ek21*k11^2*lambda0 - 61440*e13*ek22*k11^2*lambda0 + 245760*alpha2*e13*ek22*k11^2*lambda0 - 368640*alpha3*e13*ek22*k11^2*lambda0 + 2949120*e12*ek31*gamma1*k11^2*lambda0 + 2949120*e12*ek32*gamma1*k11^2*lambda0 - 430080*e13*ek21*k11*k12*lambda0 + 983040*alpha2*e13*ek21*k11*k12*lambda0 - 1474560*alpha3*e13*ek21*k11*k12*lambda0 - 368640*e13*ek22*k11*k12*lambda0 + 983040*alpha2*e13*ek22*k11*k12*lambda0 - 1474560*alpha3*e13*ek22*k11*k12*lambda0 - 184320*e12*ek31*k11*k12*lambda0 - 122880*e12*ek32*k11*k12*lambda0 + 11796480*e12*ek31*gamma1*k11*k12*lambda0 + 11796480*e12*ek32*gamma1*k11*k12*lambda0 - 368640*e13*ek21*k12^2*lambda0 + 491520*alpha2*e13*ek21*k12^2*lambda0 - 737280*alpha3*e13*ek21*k12^2*lambda0 - 430080*e13*ek22*k12^2*lambda0 + 983040*alpha2*e13*ek22*k12^2*lambda0 - 1474560*alpha3*e13*ek22*k12^2*lambda0 - 122880*e12*ek31*k12^2*lambda0 - 491520*alpha2*e12*ek31*k12^2*lambda0 + 737280*alpha3*e12*ek31*k12^2*lambda0 - 184320*e12*ek32*k12^2*lambda0 + 11796480*e12*ek31*gamma1*k12^2*lambda0 + 11796480*e12*ek32*gamma1*k12^2*lambda0 - 122880*e13*ek21*k11*k22*lambda0 + 737280*alpha2*e13*ek21*k11*k22*lambda0 - 1105920*alpha3*e13*ek21*k11*k22*lambda0 - 92160*e13*ek22*k11*k22*lambda0 + 491520*alpha2*e13*ek22*k11*k22*lambda0 - 737280*alpha3*e13*ek22*k11*k22*lambda0 + 245760*alpha2*e12*ek31*k11*k22*lambda0 - 368640*alpha3*e12*ek31*k11*k22*lambda0 + 30720*e12*ek32*k11*k22*lambda0 - 737280*e13*ek21*gamma1*k11*k22*lambda0 - 737280*e13*ek22*gamma1*k11*k22*lambda0 + 5160960*e12*ek31*gamma1*k11*k22*lambda0 + 5160960*e12*ek32*gamma1*k11*k22*lambda0 - 215040*e13*ek21*k12*k22*lambda0 + 983040*alpha2*e13*ek21*k12*k22*lambda0 - 1474560*alpha3*e13*ek21*k12*k22*lambda0 - 245760*e13*ek22*k12*k22*lambda0 + 983040*alpha2*e13*ek22*k12*k22*lambda0 - 1474560*alpha3*e13*ek22*k12*k22*lambda0 + 30720*e12*ek31*k12*k22*lambda0 - 737280*e13*ek21*gamma1*k12*k22*lambda0 - 884736*e13*ek22*gamma1*k12*k22*lambda0 + 11059200*e12*ek31*gamma1*k12*k22*lambda0 + 10911744*e12*ek32*gamma1*k12*k22*lambda0 - 61440*e13*ek21*k22^2*lambda0 + 245760*alpha2*e13*ek21*k22^2*lambda0 - 368640*alpha3*e13*ek21*k22^2*lambda0 - 61440*e13*ek22*k22^2*lambda0 + 245760*alpha2*e13*ek22*k22^2*lambda0 - 368640*alpha3*e13*ek22*k22^2*lambda0 + 61440*e12*ek32*k22^2*lambda0 - 245760*alpha2*e12*ek32*k22^2*lambda0 + 368640*alpha3*e12*ek32*k22^2*lambda0 + 147456*e13*ek21*gamma1*k22^2*lambda0 - 2949120*e13*ek22*gamma1*k22^2*lambda0 + 3096576*e12*ek31*gamma1*k22^2*lambda0 + 2949120*e12*ek32*gamma1*k22^2*lambda0 +  ek12*(5*e23* k11^2*(435 + 29248*alpha2^3 - 98712*alpha3^3 + 2976*alpha4 - 16*alpha2^2*(799 + 8226*alpha3 - 3648*gamma1) + 4800*gamma1 + 27648*alpha4*gamma1 + 41472*gamma1^2 + 36*alpha3^2*(-923 + 3648*gamma1) + 9664*gamma2 - 36864*gamma1*gamma2 +  6*alpha3*(-223 + 2976*alpha4 + 7296*gamma1 + 41472*gamma1^2 + 3904*gamma2 - 12288*lambda0) + 24576*lambda0 + 4*alpha2*(99 + 49356*alpha3^2 - 2976*alpha4 - 8448*gamma1 - 41472*gamma1^2 - 36*alpha3*(-287 + 1216*gamma1) - 3904*gamma2 + 12288*lambda0)) -  2*ek22*ek32*(5* k11*(251 + 27968*alpha2^3 - 94392*alpha3^3 + 384*alpha4 + 2304*gamma1 + 73728*gamma1^2 - 1437696*gamma1^3 - 36*alpha3^2*(959 + 15936*gamma1) -  16*alpha2^2*(943 + 7866*alpha3 + 15936*gamma1) + 1600*gamma2 + 55296*gamma1*gamma2 +  6*alpha3*(-543 + 384*alpha4 - 25344*gamma1 + 147456*gamma1^2 + 1600*gamma2 - 12288*lambda0) - 12288*lambda0 - 589824*gamma1*lambda0 + 4*alpha2*(527 + 47196*alpha3^2 - 384*alpha4 + 25344*gamma1 - 147456*gamma1^2 + 36*alpha3*(317 + 5312*gamma1) - 1600*gamma2 + 12288*lambda0)) +  2*k12*(-145 + 139840*alpha2^3 - 471960*alpha3^3 + 960*alpha4 + 2880*gamma1 + 437760*gamma1^2 - 7188480*gamma1^3 - 240*alpha2^2*(309 + 2622*alpha3 + 5312*gamma1) - 180*alpha3^2*(935 + 15936*gamma1) + 7360*gamma2 + 230400*gamma1*gamma2 +  30*alpha3*(-559 + 192*alpha4 - 23040*gamma1 + 147456*gamma1^2 + 1472*gamma2 - 12288*lambda0) - 61440*lambda0 - 2506752*gamma1*lambda0 +  20*alpha2*(551 + 47196*alpha3^2 - 192*alpha4 + 23040*gamma1 - 147456*gamma1^2 + 12*alpha3*(931 + 15936*gamma1) - 1472*gamma2 + 12288*lambda0))) +  ek22*ek31*(-40* k11*(177 + 28992*alpha2^3 - 97848*alpha3^3 + 372*alpha4 -  72*alpha2^2*(133 + 1812*alpha3 - 256*gamma1) + 2568*gamma1 - 8064*alpha4*gamma1 + 2304*gamma1^2 - 82944*gamma1^3 + 216*alpha3^2*(-101 + 192*gamma1) - 64*gamma2 + 16896*gamma1*gamma2 + 12*alpha3*(-133 + 90*alpha4 + 456*gamma1 - 4608*gamma1^2 + 480*gamma2 - 3072*lambda0) - 9216*lambda0 - 110592*gamma1*lambda0 + 6*alpha2*(167 + 32616*alpha3^2 - 120*alpha4 + alpha3*(4818 - 9216*gamma1) - 384*gamma1 + 6144*gamma1^2 - 640*gamma2 + 4096*lambda0)) + k22*(-7545 - 292800*alpha2^3 + 988200*alpha3^3 - 22080*alpha4 + 25920*gamma1 + 46080*alpha4*gamma1 + 529920*gamma1^2 + 5529600*gamma1^3 + 180*alpha3^2*(1457 + 3456*gamma1) + 80*alpha2^2*(1337 + 16470*alpha3 + 3456*gamma1) - 22720*gamma2 - 245760*gamma1*gamma2 - 30*alpha3*(-25 + 2880*alpha4 - 7872*gamma1 - 69120*gamma1^2 + 3264*gamma2 - 24576*lambda0) + 122880*lambda0 + 589824*gamma1*lambda0 -  60*alpha2*(-53 + 32940*alpha3^2 - 960*alpha4 + 2752*gamma1 + 23040*gamma1^2 + 4*alpha3*(1397 + 3456*gamma1) - 1088*gamma2 + 8192*lambda0)) -  10*k12*(845 + 143936*alpha2^3 - 485784*alpha3^3 + 1728*alpha4 + 4416*gamma1 - 32256*alpha4*gamma1 + 129024*gamma1^2 - 1769472*gamma1^3 - 36*alpha3^2*(3293 + 11328*gamma1) - 16*alpha2^2*(3253 + 40482*alpha3 + 11328*gamma1) + 512*gamma2 + 110592*gamma1*gamma2 + 6*alpha3*(-1607 + 960*alpha4 - 16704*gamma1 + 110592*gamma1^2 + 4608*gamma2 - 24576*lambda0) - 43008*lambda0 - 737280*gamma1*lambda0 +  4*alpha2*(1535 + 242892*alpha3^2 - 960*alpha4 + 18048*gamma1 - 110592*gamma1^2 + 36*alpha3*(1091 + 3776*gamma1) - 4608*gamma2 + 24576*lambda0))) +  2*e23*k12*(5* k12*(429 + 20928*alpha2^3 - 70632*alpha3^3 + 3552*alpha4 - 10944*gamma1 + 27648*alpha4*gamma1 + 59904*gamma1^2 - 144*alpha2^2*(65 + 654*alpha3 + 1984*gamma1) - 36*alpha3^2*(733 + 17856*gamma1) + 4928*gamma2 + 55296*gamma1*gamma2 +  6*alpha3*(-73 + 3552*alpha4 - 24768*gamma1 + 115200*gamma1^2 + 4928*gamma2 - 24576*lambda0) - 24576*lambda0 + 442368*gamma1*lambda0 + 4*alpha2*(-75 + 35316*alpha3^2 - 3552*alpha4 + 23616*gamma1 - 115200*gamma1^2 + 12*alpha3*(659 + 17856*gamma1) - 4928*gamma2 + 24576*lambda0)) + k22*(1805 + 104640*alpha2^3 - 353160*alpha3^3 + 21120*alpha4 - 59520*gamma1 + 299520*gamma1^2 - 240*alpha2^2*(199 + 1962*alpha3 + 5952*gamma1) - 180*alpha3^2*(773 + 17856*gamma1) + 22720*gamma2 + 184320*gamma1*gamma2 +  30*alpha3*(-181 + 4224*alpha4 - 24768*gamma1 + 115200*gamma1^2 + 4544*gamma2 - 24576*lambda0) - 122880*lambda0 - 442368*gamma1*lambda0 +  20*alpha2*(5 + 35316*alpha3^2 - 4224*alpha4 + 24768*gamma1 - 115200*gamma1^2 + 12*alpha3*(685 + 17856*gamma1) - 4544*gamma2 + 24576*lambda0))) +  5*e23*k11*(k22*(601 + 20928*alpha2^3 - 70632*alpha3^3 + 4608*alpha4 - 12864*gamma1 + 32256*gamma1^2 - 144*alpha2^2*(69 + 654*alpha3 + 1984*gamma1) - 108*alpha3^2*(271 + 5952*gamma1) + 4672*gamma2 + 49152*gamma1*gamma2 +  6*alpha3*(-77 + 4608*alpha4 - 25344*gamma1 + 115200*gamma1^2 + 4672*gamma2 - 24576*lambda0) - 24576*lambda0 - 294912*gamma1*lambda0 + 4*alpha2*(-115 + 35316*alpha3^2 - 4608*alpha4 + 25344*gamma1 - 115200*gamma1^2 + 36*alpha3*(239 + 5952*gamma1) - 4672*gamma2 + 24576*lambda0)) + k12*(1371 + 79424*alpha2^3 - 268056*alpha3^3 + 9888*alpha4 - 3648*gamma1 + 82944*alpha4*gamma1 + 115200*gamma1^2 - 108*alpha3^2*(873 + 3520*gamma1) -  16*alpha2^2*(2207 + 22338*alpha3 + 10560*gamma1) + 20288*gamma2 + 30720*gamma1*gamma2 +  6*alpha3*(-487 + 9888*alpha4 - 11712*gamma1 + 198144*gamma1^2 + 12608*gamma2 - 49152*lambda0) + 589824*gamma1*lambda0 + 4*alpha2*(75 + 134028*alpha3^2 - 9888*alpha4 + 8256*gamma1 - 198144*gamma1^2 + 12*alpha3*(2413 + 10560*gamma1) - 12608*gamma2 + 49152*lambda0))) + ek21*(-5* ek31*(-4*k12*(-477 + 14720*alpha2^3 - 49680*alpha3^3 - 1488*alpha4 - 48*alpha2^2*(17 + 1380*alpha3 - 4000*gamma1) - 192*gamma1 - 25344*alpha4*gamma1 - 6912*gamma1^2 + 1105920*gamma1^3 + 180*alpha3^2*(-1 + 2400*gamma1) - 3872*gamma2 - 9216*gamma1*gamma2 - 24*alpha3*(47 + 276*alpha4 - 4008*gamma1 + 14400* gamma1^2 + 72*gamma2) + 8*alpha2*(125 + 12420*alpha3^2 + 552*alpha4 - 7488*gamma1 + 28800*gamma1^2 - 24*alpha3*(-7 + 3000*gamma1) + 144*gamma2) + 24576*lambda0 + 147456*gamma1*lambda0) + k11*(1417 + 58560*alpha2^3 - 197640*alpha3^3 + 3552*alpha4 + 15744*gamma1 + 18432*alpha4*gamma1 - 105984*gamma1^2 - 1105920*gamma1^3 -  144*alpha2^2*(157 + 1830*alpha3 + 384*gamma1) - 108*alpha3^2*(499 + 1152*gamma1) + 11072*gamma2 + 6144*gamma1*gamma2 + 6*alpha3*(-61 + 2016*alpha4 - 6144*gamma1 - 69120* gamma1^2 + 4032*gamma2 - 24576*lambda0) - 98304*lambda0 - 294912*gamma1*lambda0 +  12*alpha2*(-29 + 32940*alpha3^2 - 672*alpha4 + 1792*gamma1 + 23040*gamma1^2 + 12*alpha3* (485 + 1152*gamma1) - 1344*gamma2 + 8192*lambda0)) +  k22*(1725 + 58560*alpha2^3 - 197640*alpha3^3 + 4608*alpha4 - 5568*gamma1 - 9216*alpha4*gamma1 - 105984*gamma1^2 - 1105920*gamma1^3 - 36*alpha3^2* (1417 + 3456*gamma1) - 16*alpha2^2*(1289 + 16470*alpha3 + 3456*gamma1) + 4544*gamma2 + 36864*gamma1*gamma2 + 18*alpha3*(45 + 1024*alpha4 - 2880*gamma1 - 23040*gamma1^2 + 1088* gamma2 - 8192*lambda0) - 12288*lambda0 + 12*alpha2*(-109 + 32940*alpha3^2 - 1024* alpha4 + 3008*gamma1 + 23040*gamma1^2 + 12*alpha3*(451 + 1152*gamma1) - 1088*gamma2 + 8192*lambda0))) + ek32*(20* k12*(-583 + 14720*alpha2^3 - 49680*alpha3^3 - 1152*alpha4 -  16*alpha2^2*(19 + 4140*alpha3 - 12000*gamma1) - 1248*gamma1 - 25344*alpha4*gamma1 + 29952*gamma1^2 + 1105920*gamma1^3 + 36*alpha3^2*(13 + 12000*gamma1) - 3488*gamma2 - 21504*gamma1*gamma2 - 24*alpha3*(63 + 192*alpha4 - 4296*gamma1 + 14400*gamma1^2 + 200* gamma2 - 3072*lambda0) + 16*alpha2*(75 + 6210*alpha3^2 + 192*alpha4 + alpha3* (9 - 36000*gamma1) - 4032*gamma1 + 14400*gamma1^2 + 200*gamma2 - 3072*lambda0) + 21504*lambda0 + 368640*gamma1*lambda0) + k22*(-7545 - 292800*alpha2^3 + 988200*alpha3^3 - 22080*alpha4 + 25920*gamma1 + 46080*alpha4*gamma1 + 529920*gamma1^2 + 5529600*gamma1^3 + 180*alpha3^2*(1457 + 3456*gamma1) + 80*alpha2^2*(1337 + 16470*alpha3 + 3456*gamma1) - 22720*gamma2 - 184320*gamma1*gamma2 - 30*alpha3*(-25 + 2880*alpha4 - 7872*gamma1 - 69120* gamma1^2 + 3264*gamma2 - 24576*lambda0) + 122880*lambda0 + 589824*gamma1*lambda0 -  60*alpha2*(-53 + 32940*alpha3^2 - 960*alpha4 + 2752*gamma1 + 23040*gamma1^2 + 4*alpha3* (1397 + 3456*gamma1) - 1088*gamma2 + 8192*lambda0)) -  5*k11*(1885 + 58560*alpha2^3 - 197640*alpha3^3 + 2688*alpha4 + 17088*gamma1 + 18432*alpha4*gamma1 - 216576*gamma1^2 - 1105920*gamma1^3 - 108*alpha3^2* (503 + 1152*gamma1) - 48*alpha2^2*(487 + 5490*alpha3 + 1152*gamma1) + 10560*gamma2 + 43008*gamma1*gamma2 + 6*alpha3*(251 + 1152*alpha4 - 10176*gamma1 - 69120*gamma1^2 + 5184* gamma2 - 49152*lambda0) - 73728*lambda0 - 884736*gamma1*lambda0 +  12*alpha2*(-121 + 32940*alpha3^2 - 384*alpha4 + 3136*gamma1 + 23040*gamma1^2 + 108*alpha3* (55 + 128*gamma1) - 1728*gamma2 + 16384*lambda0))))) +  ek11*(-5* ek21*(-2* ek31*(42*k12 - 4024*alpha2*k12 + 27360*alpha2^2*k12 - 55936*alpha2^3*k12 + 6036*alpha3*k12 - 82080*alpha2*alpha3*k12 + 251712*alpha2^2*alpha3*k12 + 61560*alpha3^2*k12 - 377568*alpha2*alpha3^2*k12 + 188784*alpha3^3*k12 - 403*k22 - 1932*alpha2*k22 + 13616*alpha2^2*k22 - 27968*alpha2^3*k22 + 2898*alpha3*k22 - 41232*alpha2*alpha3*k22 + 125856*alpha2^2*alpha3*k22 + 31212*alpha3^2*k22 - 188784*alpha2*alpha3^2*k22 + 94392*alpha3^3*k22 + 1536*alpha2*alpha4*k22 - 2304*alpha3*alpha4*k22 + 1437696*gamma1^3*(2*k12 + k22) + 4608*gamma1^2*(k11 + (-47 + 256*alpha2 - 384*alpha3)* k12 + (-27 + 128*alpha2 - 192*alpha3)* k22) + 64*gamma2*((-31 + 76*alpha2 - 114*alpha3)*k11 + 16*(-5 + 14*alpha2 - 21*alpha3)*k12 + 4*(-10 + 66*alpha2 - 99*alpha3)*k22) + 12288*k11*lambda0 - 49152*alpha2*k11*lambda0 + 73728*alpha3*k11*lambda0 + 24576*k12*lambda0 - 98304*alpha2*k12*lambda0 + 147456*alpha3*k12*lambda0 + 12288*k22*lambda0 - 98304*alpha2*k22*lambda0 + 147456*alpha3*k22*lambda0 - 96*gamma1*(20*alpha2*k11 -  3*k11*(7 + 10*alpha3 - 96*gamma2 + 512*lambda0) - 2*k22*(66 + 1328*alpha2^2 + 789*alpha3 + 2988*alpha3^2 - 4*alpha2*(131 + 996*alpha3) - 12*alpha4 - 496*gamma2 + 1536*lambda0) -  2*k12*(109 + 2656*alpha2^2 + 1422*alpha3 + 5976*alpha3^2 - 12*alpha2*(79 + 664*alpha3) - 432*gamma2 + 1536*lambda0))) + ek32*(4*k22*(371 + 57984*alpha2^3 - 195696*alpha3^3 + 576*alpha4 - 32*alpha2^2*(589 + 8154*alpha3 - 1152*gamma1) + 2280*gamma1 - 25344*alpha4*gamma1 + 33408*gamma1^2 - 165888*gamma1^3 + 216*alpha3^2*(-197 + 384*gamma1) + 272*gamma2 - 5376*gamma1*gamma2 + 6*alpha3*(-545 + 96*alpha4 + 3768*gamma1 - 18432* gamma1^2 + 112*gamma2 - 6144*lambda0) - 4608*lambda0 - 73728*gamma1*lambda0 +  4*alpha2*(521 + 97848*alpha3^2 - 96*alpha4 - 2712*gamma1 + 18432*gamma1^2 - 48*alpha3* (-295 + 576*gamma1) - 112*gamma2 + 6144*lambda0)) +  2*k12*(893 + 143936*alpha2^3 - 485784*alpha3^3 + 384*alpha4 + 4992*gamma1 - 34560*alpha4*gamma1 + 188928*gamma1^2 - 1769472*gamma1^3 - 108*alpha3^2* (1071 + 3776*gamma1) - 16*alpha2^2*(3221 + 40482*alpha3 + 11328*gamma1) + 2496*gamma2 - 27648*gamma1*gamma2 - 12288*lambda0 - 6*alpha3*(1575 + 192*alpha4 + 8736*gamma1 - 110592* gamma1^2 + 1088*gamma2 + 12288*lambda0) + 4*alpha2*(1559 + 242892*alpha3^2 + 192* alpha4 + 10176*gamma1 - 110592*gamma1^2 + 12*alpha3*(3217 + 11328*gamma1) + 1088* gamma2 + 12288*lambda0)) + k11*(1465 + 58560*alpha2^3 - 197640*alpha3^3 + 2976*alpha4 + 12192*gamma1 + 27648*alpha4*gamma1 - 13824*gamma1^2 - 1105920*gamma1^3 -  48*alpha2^2*(463 + 5490*alpha3 + 1152*gamma1) - 36*alpha3^2*(1513 + 3456*gamma1) + 6656*gamma2 + 73728*gamma1*gamma2 + 6*alpha3*(-221 + 2976*alpha4 + 1056*gamma1 - 69120* gamma1^2 + 2432*gamma2 - 24576*lambda0) - 24576*lambda0 - 294912*gamma1*lambda0 +  4*alpha2*(97 + 98820*alpha3^2 - 2976*alpha4 - 2208*gamma1 + 69120*gamma1^2 + 12*alpha3* (1451 + 3456*gamma1) - 2432*gamma2 + 24576*lambda0)))) +  ek22*(ek32*(32* k22*(-55 + 4240*alpha2^3 - 14310*alpha3^3 + 1590*alpha4 - 2700*gamma1 - 7200*alpha4*gamma1 - 28800*gamma1^2 + 345600*gamma1^3 - 120*alpha2^2* (-30 + 159*alpha3 + 944*gamma1) - 45*alpha3^2*(-161 + 5664*gamma1) + 800*gamma2 - 18240*gamma1*gamma2 + 5*alpha2*(-225 + 5724*alpha3^2 - 456*alpha4 + 2784*gamma1 + 27648* gamma1^2 + 6*alpha3*(-341 + 11328*gamma1) + 256*gamma2 - 3072*lambda0) + 3840*lambda0 + 18432*gamma1*lambda0 + 30*alpha3*(43 + 114*alpha4 - 636*gamma1 - 6912*gamma1^2 - 64* gamma2 + 768*lambda0)) - 10*k12*(131 + 14400*alpha2^3 - 48600*alpha3^3 - 4128*alpha4 -  16*alpha2^2*(1559 + 4050*alpha3 - 6720*gamma1) + 11904*gamma1 - 9216*alpha4*gamma1 + 221184*gamma1^2 - 2543616*gamma1^3 + 756*alpha3^2*(-71 + 320*gamma1) - 448*gamma2 + 58368*gamma1*gamma2 - 24576*lambda0 + 147456*gamma1*lambda0 -  6*alpha3*(1703 + 1632*alpha4 + 7104*gamma1 - 258048*gamma1^2 - 1984*gamma2 + 24576* lambda0) + 4*alpha2*(1875 + 24300*alpha3^2 + 1632*alpha4 + 7488*gamma1 - 258048* gamma1^2 - 60*alpha3*(-305 + 1344*gamma1) - 1984*gamma2 + 24576*lambda0)) +  5*k11*(-557 + 200512*alpha2^3 - 676728*alpha3^3 + 5664*alpha4 - 20160*gamma1 - 59904*alpha4*gamma1 - 78336*gamma1^2 + 2654208*gamma1^3 - 3060*alpha3^2*(23 + 384*gamma1) -  16*alpha2^2*(1943 + 56394*alpha3 + 32640*gamma1) + 1728*gamma2 - 233472*gamma1*gamma2 +  4*alpha2*(-201 + 338364*alpha3^2 - 288*alpha4 + 12672*gamma1 + 225792*gamma1^2 + 12*alpha3* (1949 + 32640*gamma1) + 1856*gamma2 - 24576*lambda0) + 24576*lambda0 + 294912*gamma1*lambda0 + 6*alpha3*(-35 + 288*alpha4 - 10176*gamma1 - 225792*gamma1^2 - 1856* gamma2 + 24576*lambda0))) + 5*ek31*(-2*k12*(47 + 14400*alpha2^3 - 48600*alpha3^3 - 3648*alpha4 - 80*alpha2^2*(299 + 810*alpha3 - 1344*gamma1) - 7488*gamma1 - 11520*alpha4*gamma1 + 119808*gamma1^2 - 2543616*gamma1^3 + 756*alpha3^2* (-67 + 320*gamma1) - 4480*gamma2 + 27648*gamma1*gamma2 - 12288*lambda0 -  6*alpha3*(1479 + 2112*alpha4 + 15456*gamma1 - 258048*gamma1^2 - 1792*gamma2 + 12288* lambda0) + 4*alpha2*(1631 + 24300*alpha3^2 + 2112*alpha4 + alpha3*(17412 - 80640*gamma1) + 15936*gamma1 - 258048*gamma1^2 - 1792*gamma2 + 12288*lambda0)) +  k22*(-777 + 200512*alpha2^3 - 676728*alpha3^3 + 8064*alpha4 + 3936*gamma1 - 138240*alpha4*gamma1 + 46080*gamma1^2 + 2654208*gamma1^3 - 36*alpha3^2* (1927 + 32640*gamma1) - 16*alpha2^2*(1879 + 56394*alpha3 + 32640*gamma1) + 1664*gamma2 - 181248*gamma1*gamma2 + 4*alpha2*(275 + 338364*alpha3^2 - 1152*alpha4 - 672*gamma1 + 225792* gamma1^2 + 12*alpha3*(1903 + 32640*gamma1) + 4864*gamma2 - 24576*lambda0) + 18432*lambda0 + 294912*gamma1*lambda0 + 6*alpha3*(-611 + 1152*alpha4 + 6432*gamma1 - 225792* gamma1^2 - 4864*gamma2 + 24576*lambda0)) + 8*k11*(-17 + 3392*alpha2^3 - 11448*alpha3^3 + 888*alpha4 - 684*gamma1 + 4608*alpha4*gamma1 - 8064*gamma1^2 + 276480*gamma1^3 -  32*alpha2^2*(-80 + 477*alpha3 + 2832*gamma1) - 36*alpha3^2*(-139 + 5664*gamma1) + 1304*gamma2 - 13056*gamma1*gamma2 + 3072*lambda0 + 36864*gamma1*lambda0 +  6*alpha3*(175 + 504*alpha4 - 2364*gamma1 - 27648*gamma1^2 - 104*gamma2 + 3072*lambda0) +  8*alpha2*(2862*alpha3^2 + alpha3*(-897 + 33984*gamma1) - 2*(53 + 126*alpha4 - 543*gamma1 - 6912*gamma1^2 - 26*gamma2 + 768*lambda0))))) -  e23*(23040* gamma1^2*(2*(-5 + 16*alpha2 - 24*alpha3)*k11^2 + 5*(-11 + 52*alpha2 - 78*alpha3)*k11* k12 + (-90 + 248*alpha2 - 372*alpha3)* k12^2 + 2*(-3 + 14*alpha2 - 21*alpha3)*k11*k22 + 4*alpha2*k12*k22 - 6*(10 + alpha3)*k12*k22 - 12*(1 + 4*alpha2 - 6*alpha3)*k22^2) + 552960*gamma1^3*k11*(k11 - 4*(k12 + k22)) + 192*gamma1* (20*(1 + 40*alpha2^2 + 27*alpha3 + 90*alpha3^2 - 6*alpha2*(3 + 20*alpha3))*k11^2 +  10*k11*(2*(17 + 544*alpha2^2 + 327*alpha3 + 1224*alpha3^2 - 32*alpha2*(7 + 51*alpha3) + 36* alpha4 - 48*gamma2)* k12 + (5 + 744*alpha2^2 + 369*alpha3 + 1674*alpha3^2 - 12*alpha2* (19 + 186*alpha3) - 108*alpha4 - 344*gamma2)*k22) + 10*k12*k22*(-41 + 728*alpha2^2 + 285*alpha3 + 1638*alpha3^2 - 42*alpha2*(5 + 52*alpha3) + 120*alpha4 + 520*gamma2 + 384*lambda0) + 5*k12^2*(53 + 2464*alpha2^2 + 1308*alpha3 + 5544*alpha3^2 - 28*alpha2*(35 + 264*alpha3) + 648*alpha4 + 1344*gamma2 + 3072*lambda0) -  k22^2*(80*alpha2^2 - 40*alpha2*(-1 + 6*alpha3) + 3*(105 - 40*alpha3 + 60*alpha3^2 + 80* alpha4 - 640*gamma2 + 256*lambda0))) + 5*(-116*k12^2 - 8768*alpha2*k12^2 + 46400*alpha2^2*k12^2 - 161792*alpha2^3*k12^2 + 12096*alpha3*k12^2 - 131520*alpha2*alpha3*k12^2 + 728064*alpha2^2*alpha3*k12^2 + 92880*alpha3^2*k12^2 - 1092096*alpha2*alpha3^2*k12^2 + 546048*alpha3^3*k12^2 + 4224*alpha4*k12^2 - 30720*alpha2*alpha4*k12^2 + 46080*alpha3*alpha4*k12^2 - 529*k12*k22 - 19540*alpha2*k12*k22 + 111440*alpha2^2*k12*k22 - 279488*alpha2^3*k12*k22 + 26814*alpha3*k12*k22 - 323568*alpha2*alpha3*k12*k22 + 1257696*alpha2^2*alpha3*k12*k22 + 234612*alpha3^2*k12*k22 - 1886544*alpha2*alpha3^2*k12*k22 + 943272*alpha3^3*k12*k22 + 9984*alpha4*k12*k22 - 43008*alpha2*alpha4*k12*k22 + 64512*alpha3*alpha4*k12*k22 - 76*k22^2 - 8560*alpha2*k22^2 + 51904*alpha2^2*k22^2 - 129280*alpha2^3*k22^2 + 10872*alpha3*k22^2 - 148224*alpha2*alpha3*k22^2 + 581760*alpha2^2*alpha3*k22^2 + 105552*alpha3^2*k22^2 - 872640*alpha2*alpha3^2*k22^2 + 436320*alpha3^3*k22^2 + 7872*alpha4*k22^2 - 29952*alpha2*alpha4*k22^2 + 44928*alpha3*alpha4*k22^2 +  64*gamma2*(28*(-1 + 4*alpha2 - 6*alpha3)*k11^2 + 13*(1 + 20*alpha2 - 30*alpha3)*k11*k12 + (38 + 56*alpha2 - 84*alpha3)* k12^2 + (-9 + 68*alpha2 - 102*alpha3)*k11*k22 + (-23 - 52*alpha2 + 78*alpha3)*k12* k22 + 32*(1 - 4*alpha2 + 6*alpha3)*k22^2) -  12288*(-1 + 4*alpha2 - 6*alpha3)*k11^2*lambda0 + 98304*k12^2*lambda0 - 196608*alpha2*k12^2*lambda0 + 294912*alpha3*k12^2*lambda0 + 49152*k12*k22*lambda0 - 196608*alpha2*k12*k22*lambda0 + 294912*alpha3*k12*k22*lambda0 + 12288*k22^2*lambda0 - 49152*alpha2*k22^2*lambda0 + 73728*alpha3*k22^2*lambda0 +  k11*k22*(-960*alpha2^3 + 16*alpha2^2*(1309 + 270*alpha3) - 4*alpha2*(1301 + 15156*alpha3 + 1620*alpha3^2 + 2208*alpha4 + 24576*lambda0) + 3*(-99 + 14604*alpha3^2 + 1080*alpha3^3 + 1504*alpha4 + 8192*lambda0 + 6*alpha3*(371 + 736*alpha4 + 8192*lambda0))) +  k11*k12*(-41792*alpha2^3 + 48*alpha2^2*(433 + 3918*alpha3) -  12*alpha2*(333 + 4948*alpha3 + 23508*alpha3^2 + 992*alpha4 + 16384*lambda0) +  3*(-53 + 14100*alpha3^2 + 47016*alpha3^3 + 992*alpha4 + 28672*lambda0 + 2*alpha3* (875 + 2976*alpha4 + 49152*lambda0)))))))*m^2))

M37 = (1/(122880*Eps*lamda2^6*pi^2))*(I*(-220*e13*ek22*k11^3 + 5088*alpha2*e13*ek22*k11^3 - 40384*alpha2^2*e13*ek22*k11^3 + 63488*alpha2^3*e13*ek22*k11^3 - 5712*alpha3*e13*ek22*k11^3 + 113472*alpha2*alpha3*e13*ek22*k11^3 - 285696*alpha2^2*alpha3*e13*ek22*k11^3 - 79344*alpha3^2*e13*ek22*k11^3 + 428544*alpha2*alpha3^2*e13*ek22*k11^3 - 214272*alpha3^3*e13*ek22*k11^3 - 7680*alpha4*e13*ek22*k11^3 + 30720*alpha2*alpha4*e13*ek22*k11^3 - 46080*alpha3*alpha4*e13*ek22*k11^3 - 790*e12*ek32*k11^3 + 1768*alpha2*e12*ek32*k11^3 - 3744*alpha2^2*e12*ek32*k11^3 + 6528*alpha2^3*e12*ek32*k11^3 - 3612*alpha3*e12*ek32*k11^3 + 15072*alpha2*alpha3*e12*ek32*k11^3 - 29376*alpha2^2*alpha3*e12*ek32*k11^3 - 14184*alpha3^2*e12*ek32*k11^3 + 44064*alpha2*alpha3^2*e12*ek32*k11^3 - 22032*alpha3^3*e12*ek32*k11^3 + 3840*alpha4*e12*ek32*k11^3 - 15360*alpha2*alpha4*e12*ek32*k11^3 + 23040*alpha3*alpha4*e12*ek32*k11^3 - 960*e13*ek21*gamma1*k11^3 + 3840*alpha2*e13*ek21*gamma1*k11^3 - 5760*alpha3*e13*ek21*gamma1*k11^3 + 3744*e13*ek22*gamma1*k11^3 - 50304*alpha2*e13*ek22*gamma1*k11^3 + 141312*alpha2^2*e13*ek22*gamma1*k11^3 + 75456*alpha3*e13*ek22*gamma1*k11^3 - 423936*alpha2*alpha3*e13*ek22*gamma1*k11^3 + 317952*alpha3^2*e13*ek22*gamma1*k11^3 + 960*e12*ek31*gamma1*k11^3 - 15360*alpha2*e12*ek31*gamma1*k11^3 + 46080*alpha2^2*e12*ek31*gamma1*k11^3 + 23040*alpha3*e12*ek31*gamma1*k11^3 - 138240*alpha2*alpha3*e12*ek31*gamma1*k11^3 + 103680*alpha3^2*e12*ek31*gamma1*k11^3 + 3984*e12*ek32*gamma1*k11^3 - 36864*alpha2*e12*ek32*gamma1*k11^3 + 83712*alpha2^2*e12*ek32*gamma1*k11^3 + 55296*alpha3*e12*ek32*gamma1*k11^3 - 251136*alpha2*alpha3*e12*ek32*gamma1*k11^3 + 188352*alpha3^2*e12*ek32*gamma1*k11^3 - 46080*e13*ek22*gamma1^2*k11^3 + 184320*alpha2*e13*ek22*gamma1^2*k11^3 - 276480*alpha3*e13*ek22*gamma1^2*k11^3 - 46080*e12*ek31*gamma1^2*k11^3 + 184320*alpha2*e12*ek31*gamma1^2*k11^3 - 276480*alpha3*e12*ek31*gamma1^2*k11^3 - 23040*e12*ek32*gamma1^2*k11^3 + 92160*alpha2*e12*ek32*gamma1^2*k11^3 - 138240*alpha3*e12*ek32*gamma1^2*k11^3 + 640*e13*ek21*gamma2*k11^3 - 2560*alpha2*e13*ek21*gamma2*k11^3 + 3840*alpha3*e13*ek21*gamma2*k11^3 - 320*e13*ek22*gamma2*k11^3 + 1280*alpha2*e13*ek22*gamma2*k11^3 - 1920*alpha3*e13*ek22*gamma2*k11^3 + 30720*e12*ek31*gamma1*gamma2*k11^3 + 30720*e12*ek32*gamma1*gamma2*k11^3 - 340*e13*ek21*k11^2*k12 - 4368*alpha2*e13*ek21*k11^2*k12 + 20544*alpha2^2*e13*ek21*k11^2*k12 - 21248*alpha2^3*e13*ek21*k11^2*k12 + 4632*alpha3*e13*ek21*k11^2*k12 - 53952*alpha2*alpha3*e13*ek21*k11^2*k12 + 95616*alpha2^2*alpha3*e13*ek21*k11^2*k12 + 34704*alpha3^2*e13*ek21*k11^2*k12 - 143424*alpha2*alpha3^2*e13*ek21*k11^2*k12 + 71712*alpha3^3*e13*ek21*k11^2*k12 + 7680*alpha4*e13*ek21*k11^2*k12 - 30720*alpha2*alpha4*e13*ek21*k11^2*k12 + 46080*alpha3*alpha4*e13*ek21*k11^2*k12 - 2294*e13*ek22*k11^2*k12 + 14472*alpha2*e13*ek22*k11^2*k12 - 119904*alpha2^2*e13*ek22*k11^2*k12 + 179840*alpha2^3*e13*ek22*k11^2*k12 - 14508*alpha3*e13*ek22*k11^2*k12 + 325152*alpha2*alpha3*e13*ek22*k11^2*k12 - 809280*alpha2^2*alpha3*e13*ek22*k11^2*k12 - 217944*alpha3^2*e13*ek22*k11^2*k12 + 1213920*alpha2*alpha3^2*e13*ek22*k11^2*k12 - 606960*alpha3^3*e13*ek22*k11^2*k12 - 28800*alpha4*e13*ek22*k11^2*k12 + 138240*alpha2*alpha4*e13*ek22*k11^2*k12 - 207360*alpha3*alpha4*e13*ek22*k11^2*k12 - 350*e12*ek31*k11^2*k12 + 872*alpha2*e12*ek31*k11^2*k12 - 20256*alpha2^2*e12*ek31*k11^2*k12 + 33152*alpha2^3*e12*ek31*k11^2*k12 - 228*alpha3*e12*ek31*k11^2*k12 + 57408*alpha2*alpha3*e12*ek31*k11^2*k12 - 149184*alpha2^2*alpha3*e12*ek31*k11^2*k12 - 40536*alpha3^2*e12*ek31*k11^2*k12 + 223776*alpha2*alpha3^2*e12*ek31*k11^2*k12 - 111888*alpha3^3*e12*ek31*k11^2*k12 - 4320*alpha4*e12*ek31*k11^2*k12 + 13440*alpha2*alpha4*e12*ek31*k11^2*k12 - 20160*alpha3*alpha4*e12*ek31*k11^2*k12 - 4434*e12*ek32*k11^2*k12 - 968*alpha2*e12*ek32*k11^2*k12 + 65376*alpha2^2*e12*ek32*k11^2*k12 - 156800*alpha2^3*e12*ek32*k11^2*k12 - 588*alpha3*e12*ek32*k11^2*k12 - 184128*alpha2*alpha3*e12*ek32*k11^2*k12 + 705600*alpha2^2*alpha3*e12*ek32*k11^2*k12 + 129096*alpha3^2*e12*ek32*k11^2*k12 - 1058400*alpha2*alpha3^2*e12*ek32*k11^2*k12 + 529200*alpha3^3*e12*ek32*k11^2*k12 + 8160*alpha4*e12*ek32*k11^2*k12 - 48000*alpha2*alpha4*e12*ek32*k11^2*k12 + 72000*alpha3*alpha4*e12*ek32*k11^2*k12 - 11904*e13*ek21*gamma1*k11^2*k12 + 165504*alpha2*e13*ek21*gamma1*k11^2*k12 - 471552*alpha2^2*e13*ek21*gamma1*k11^2*k12 - 248256*alpha3*e13*ek21*gamma1*k11^2*k12 + 1414656*alpha2*alpha3*e13*ek21*gamma1*k11^2*k12 - 1060992*alpha3^2*e13*ek21*gamma1*k11^2*k12 + 6960*e13*ek22*gamma1*k11^2*k12 - 97920*alpha2*e13*ek22*gamma1*k11^2*k12 + 188160*alpha2^2*e13*ek22*gamma1*k11^2*k12 + 146880*alpha3*e13*ek22*gamma1*k11^2*k12 - 564480*alpha2*alpha3*e13*ek22*gamma1*k11^2*k12 + 423360*alpha3^2*e13*ek22*gamma1*k11^2*k12 - 22704*e12*ek31*gamma1*k11^2*k12 + 171264*alpha2*e12*ek31*gamma1*k11^2*k12 - 383232*alpha2^2*e12*ek31*gamma1*k11^2*k12 - 256896*alpha3*e12*ek31*gamma1*k11^2*k12 + 1149696*alpha2*alpha3*e12*ek31*gamma1*k11^2*k12 - 862272*alpha3^2*e12*ek31*gamma1*k11^2*k12 - 18720*e12*ek32*gamma1*k11^2*k12 + 67200*alpha2*e12*ek32*gamma1*k11^2*k12 - 122880*alpha2^2*e12*ek32*gamma1*k11^2*k12 - 100800*alpha3*e12*ek32*gamma1*k11^2*k12 + 368640*alpha2*alpha3*e12*ek32*gamma1*k11^2*k12 - 276480*alpha3^2*e12*ek32*gamma1*k11^2*k12 + 138240*e13*ek21*gamma1^2*k11^2*k12 - 552960*alpha2*e13*ek21*gamma1^2*k11^2*k12 + 829440*alpha3*e13*ek21*gamma1^2*k11^2*k12 - 69120*e13*ek22*gamma1^2*k11^2*k12 + 276480*alpha2*e13*ek22*gamma1^2*k11^2*k12 - 414720*alpha3*e13*ek22*gamma1^2*k11^2*k12 - 46080*e12*ek31*gamma1^2*k11^2*k12 - 276480*alpha2*e12*ek31*gamma1^2*k11^2*k12 + 414720*alpha3*e12*ek31*gamma1^2*k11^2*k12 - 69120*e12*ek32*gamma1^2*k11^2*k12 - 184320*alpha2*e12*ek32*gamma1^2*k11^2*k12 + 276480*alpha3*e12*ek32*gamma1^2*k11^2*k12 + 552960*e12*ek31*gamma1^3*k11^2*k12 + 552960*e12*ek32*gamma1^3*k11^2*k12 + 5440*e13*ek21*gamma2*k11^2*k12 - 21760*alpha2*e13*ek21*gamma2*k11^2*k12 + 32640*alpha3*e13*ek21*gamma2*k11^2*k12 + 7360*e13*ek22*gamma2*k11^2*k12 + 1280*alpha2*e13*ek22*gamma2*k11^2*k12 - 1920*alpha3*e13*ek22*gamma2*k11^2*k12 - 2560*e12*ek32*gamma2*k11^2*k12 + 230400*e12*ek31*gamma1*gamma2*k11^2*k12 + 230400*e12*ek32*gamma1*gamma2*k11^2*k12 - 1672*e13*ek21*k11*k12^2 - 8000*alpha2*e13*ek21*k11*k12^2 + 46336*alpha2^2*e13*ek21*k11*k12^2 - 42496*alpha2^3*e13*ek21*k11*k12^2 + 5760*alpha3*e13*ek21*k11*k12^2 - 108288*alpha2*alpha3*e13*ek21*k11*k12^2 + 191232*alpha2^2*alpha3*e13*ek21*k11*k12^2 + 58176*alpha3^2*e13*ek21*k11*k12^2 - 286848*alpha2*alpha3^2*e13*ek21*k11*k12^2 + 143424*alpha3^3*e13*ek21*k11*k12^2 + 24960*alpha4*e13*ek21*k11*k12^2 - 122880*alpha2*alpha4*e13*ek21*k11*k12^2 + 184320*alpha3*alpha4*e13*ek21*k11*k12^2 - 4454*e13*ek22*k11*k12^2 - 20824*alpha2*e13*ek22*k11*k12^2 + 113184*alpha2^2*e13*ek22*k11*k12^2 - 384896*alpha2^3*e13*ek22*k11*k12^2 + 42036*alpha3*e13*ek22*k11*k12^2 - 393312*alpha2*alpha3*e13*ek22*k11*k12^2 + 1732032*alpha2^2*alpha3*e13*ek22*k11*k12^2 + 335304*alpha3^2*e13*ek22*k11*k12^2 - 2598048*alpha2*alpha3^2*e13*ek22*k11*k12^2 + 1299024*alpha3^3*e13*ek22*k11*k12^2 - 43200*alpha4*e13*ek22*k11*k12^2 + 215040*alpha2*alpha4*e13*ek22*k11*k12^2 - 322560*alpha3*alpha4*e13*ek22*k11*k12^2 - 1851*e12*ek31*k11*k12^2 + 8316*alpha2*e12*ek31*k11*k12^2 - 106000*alpha2^2*e12*ek31*k11*k12^2 + 120128*alpha2^3*e12*ek31*k11*k12^2 - 10314*alpha3*e12*ek31*k11*k12^2 + 312240*alpha2*alpha3*e12*ek31*k11*k12^2 - 540576*alpha2^2*alpha3*e12*ek31*k11*k12^2 - 229860*alpha3^2*e12*ek31*k11*k12^2 + 810864*alpha2*alpha3^2*e12*ek31*k11*k12^2 - 405432*alpha3^3*e12*ek31*k11*k12^2 - 8640*alpha4*e12*ek31*k11*k12^2 + 23040*alpha2*alpha4*e12*ek31*k11*k12^2 - 34560*alpha3*alpha4*e12*ek31*k11*k12^2 - 9263*e12*ek32*k11*k12^2 - 4788*alpha2*e12*ek32*k11*k12^2 + 106288*alpha2^2*e12*ek32*k11*k12^2 - 300992*alpha2^3*e12*ek32*k11*k12^2 + 5502*alpha3*e12*ek32*k11*k12^2 - 305424*alpha2*alpha3*e12*ek32*k11*k12^2 + 1354464*alpha2^2*alpha3*e12*ek32*k11*k12^2 + 218988*alpha3^2*e12*ek32*k11*k12^2 - 2031696*alpha2*alpha3^2*e12*ek32*k11*k12^2 + 1015848*alpha3^3*e12*ek32*k11*k12^2 + 6720*alpha4*e12*ek32*k11*k12^2 - 53760*alpha2*alpha4*e12*ek32*k11*k12^2 + 80640*alpha3*alpha4*e12*ek32*k11*k12^2 - 24768*e13*ek21*gamma1*k11*k12^2 + 350208*alpha2*e13*ek21*gamma1*k11*k12^2 - 943104*alpha2^2*e13*ek21*gamma1*k11*k12^2 - 525312*alpha3*e13*ek21*gamma1*k11*k12^2 + 2829312*alpha2*alpha3*e13*ek21*gamma1*k11*k12^2 - 2121984*alpha3^2*e13*ek21*gamma1*k11*k12^2 - 40128*e13*ek22*gamma1*k11*k12^2 + 369408*alpha2*e13*ek22*gamma1*k11*k12^2 - 1127424*alpha2^2*e13*ek22*gamma1*k11*k12^2 - 554112*alpha3*e13*ek22*gamma1*k11*k12^2 + 3382272*alpha2*alpha3*e13*ek22*gamma1*k11*k12^2 - 2536704*alpha3^2*e13*ek22*gamma1*k11*k12^2 - 57936*e12*ek31*gamma1*k11*k12^2 + 293376*alpha2*e12*ek31*gamma1*k11*k12^2 - 492288*alpha2^2*e12*ek31*gamma1*k11*k12^2 - 486144*alpha3*e12*ek31*gamma1*k11*k12^2 + 1476864*alpha2*alpha3*e12*ek31*gamma1*k11*k12^2 - 1107648*alpha3^2*e12*ek31*gamma1*k11*k12^2 + 184320*alpha4*e12*ek31*gamma1*k11*k12^2 - 81456*e12*ek32*gamma1*k11*k12^2 + 362496*alpha2*e12*ek32*gamma1*k11*k12^2 - 638208*alpha2^2*e12*ek32*gamma1*k11*k12^2 - 589824*alpha3*e12*ek32*gamma1*k11*k12^2 + 1914624*alpha2*alpha3*e12*ek32*gamma1*k11*k12^2 - 1435968*alpha3^2*e12*ek32*gamma1*k11*k12^2 + 184320*alpha4*e12*ek32*gamma1*k11*k12^2 + 276480*e13*ek21*gamma1^2*k11*k12^2 - 1105920*alpha2*e13*ek21*gamma1^2*k11*k12^2 + 1658880*alpha3*e13*ek21*gamma1^2*k11*k12^2 + 184320*e13*ek22*gamma1^2*k11*k12^2 - 737280*alpha2*e13*ek22*gamma1^2*k11*k12^2 + 1105920*alpha3*e13*ek22*gamma1^2*k11*k12^2 - 138240*e12*ek31*gamma1^2*k11*k12^2 - 1290240*alpha2*e12*ek31*gamma1^2*k11*k12^2 + 1935360*alpha3*e12*ek31*gamma1^2*k11*k12^2 - 138240*e12*ek32*gamma1^2*k11*k12^2 - 1290240*alpha2*e12*ek32*gamma1^2*k11*k12^2 + 1935360*alpha3*e12*ek32*gamma1^2*k11*k12^2 + 2211840*e12*ek31*gamma1^3*k11*k12^2 + 2211840*e12*ek32*gamma1^3*k11*k12^2 + 3840*e13*ek21*gamma2*k11*k12^2 - 56320*alpha2*e13*ek21*gamma2*k11*k12^2 + 84480*alpha3*e13*ek21*gamma2*k11*k12^2 + 12800*e13*ek22*gamma2*k11*k12^2 + 2560*alpha2*e13*ek22*gamma2*k11*k12^2 - 3840*alpha3*e13*ek22*gamma2*k11*k12^2 + 2560*e12*ek31*gamma2*k11*k12^2 - 2560*e12*ek32*gamma2*k11*k12^2 - 5120*alpha2*e12*ek32*gamma2*k11*k12^2 + 7680*alpha3*e12*ek32*gamma2*k11*k12^2 + 552960*e12*ek31*gamma1*gamma2*k11*k12^2 + 552960*e12*ek32*gamma1*gamma2*k11*k12^2 - 1232*e13*ek21*k12^3 - 11552*alpha2*e13*ek21*k12^3 + 52992*alpha2^2*e13*ek21*k12^3 - 30208*alpha2^3*e13*ek21*k12^3 + 9648*alpha3*e13*ek21*k12^3 - 120576*alpha2*alpha3*e13*ek21*k12^3 + 135936*alpha2^2*alpha3*e13*ek21*k12^3 + 61632*alpha3^2*e13*ek21*k12^3 - 203904*alpha2*alpha3^2*e13*ek21*k12^3 + 101952*alpha3^3*e13*ek21*k12^3 + 30720*alpha4*e13*ek21*k12^3 - 153600*alpha2*alpha4*e13*ek21*k12^3 + 230400*alpha3*alpha4*e13*ek21*k12^3 - 2482*e13*ek22*k12^3 - 40312*alpha2*e13*ek22*k12^3 + 216672*alpha2^2*e13*ek22*k12^3 - 505728*alpha2^3*e13*ek22*k12^3 + 64308*alpha3*e13*ek22*k12^3 - 669216*alpha2*alpha3*e13*ek22*k12^3 + 2275776*alpha2^2*alpha3*e13*ek22*k12^3 + 516312*alpha3^2*e13*ek22*k12^3 - 3413664*alpha2*alpha3^2*e13*ek22*k12^3 + 1706832*alpha3^3*e13*ek22*k12^3 - 15360*alpha4*e13*ek22*k12^3 + 76800*alpha2*alpha4*e13*ek22*k12^3 - 115200*alpha3*alpha4*e13*ek22*k12^3 - 780*e12*ek31*k12^3 - 15760*alpha2*e12*ek31*k12^3 + 80320*alpha2^2*e12*ek31*k12^3 - 398080*alpha2^3*e12*ek31*k12^3 + 25080*alpha3*e12*ek31*k12^3 - 242880*alpha2*alpha3*e12*ek31*k12^3 + 1791360*alpha2^2*alpha3*e12*ek31*k12^3 + 183600*alpha3^2*e12*ek31*k12^3 - 2687040*alpha2*alpha3^2*e12*ek31*k12^3 + 1343520*alpha3^3*e12*ek31*k12^3 - 5760*alpha4*e12*ek31*k12^3 + 7680*alpha2*alpha4*e12*ek31*k12^3 - 11520*alpha3*alpha4*e12*ek31*k12^3 - 6160*e12*ek32*k12^3 - 9360*alpha2*e12*ek32*k12^3 + 96000*alpha2^2*e12*ek32*k12^3 - 398080*alpha2^3*e12*ek32*k12^3 + 15480*alpha3*e12*ek32*k12^3 - 289920*alpha2*alpha3*e12*ek32*k12^3 + 1791360*alpha2^2*alpha3*e12*ek32*k12^3 + 218880*alpha3^2*e12*ek32*k12^3 - 2687040*alpha2*alpha3^2*e12*ek32*k12^3 + 1343520*alpha3^3*e12*ek32*k12^3 - 5760*alpha4*e12*ek32*k12^3 + 7680*alpha2*alpha4*e12*ek32*k12^3 - 11520*alpha3*alpha4*e12*ek32*k12^3 - 33984*e13*ek21*gamma1*k12^3 + 417024*alpha2*e13*ek21*gamma1*k12^3 - 1032192*alpha2^2*e13*ek21*gamma1*k12^3 - 625536*alpha3*e13*ek21*gamma1*k12^3 + 3096576*alpha2*alpha3*e13*ek21*gamma1*k12^3 - 2322432*alpha3^2*e13*ek21*gamma1*k12^3 - 57504*e13*ek22*gamma1*k12^3 + 542976*alpha2*e13*ek22*gamma1*k12^3 - 1454592*alpha2^2*e13*ek22*gamma1*k12^3 - 814464*alpha3*e13*ek22*gamma1*k12^3 + 4363776*alpha2*alpha3*e13*ek22*gamma1*k12^3 - 3272832*alpha3^2*e13*ek22*gamma1*k12^3 - 56640*e12*ek31*gamma1*k12^3 + 299520*alpha2*e12*ek31*gamma1*k12^3 - 537600*alpha2^2*e12*ek31*gamma1*k12^3 - 541440*alpha3*e12*ek31*gamma1*k12^3 + 1612800*alpha2*alpha3*e12*ek31*gamma1*k12^3 - 1209600*alpha3^2*e12*ek31*gamma1*k12^3 + 368640*alpha4*e12*ek31*gamma1*k12^3 - 72960*e12*ek32*gamma1*k12^3 + 318720*alpha2*e12*ek32*gamma1*k12^3 - 537600*alpha2^2*e12*ek32*gamma1*k12^3 - 570240*alpha3*e12*ek32*gamma1*k12^3 + 1612800*alpha2*alpha3*e12*ek32*gamma1*k12^3 - 1209600*alpha3^2*e12*ek32*gamma1*k12^3 + 368640*alpha4*e12*ek32*gamma1*k12^3 + 276480*e13*ek21*gamma1^2*k12^3 - 1105920*alpha2*e13*ek21*gamma1^2*k12^3 + 1658880*alpha3*e13*ek21*gamma1^2*k12^3 + 276480*e13*ek22*gamma1^2*k12^3 - 1105920*alpha2*e13*ek22*gamma1^2*k12^3 + 1658880*alpha3*e13*ek22*gamma1^2*k12^3 - 184320*e12*ek31*gamma1^2*k12^3 - 1105920*alpha2*e12*ek31*gamma1^2*k12^3 + 1658880*alpha3*e12*ek31*gamma1^2*k12^3 - 184320*e12*ek32*gamma1^2*k12^3 - 1105920*alpha2*e12*ek32*gamma1^2*k12^3 + 1658880*alpha3*e12*ek32*gamma1^2*k12^3 + 2211840*e12*ek31*gamma1^3*k12^3 + 2211840*e12*ek32*gamma1^3*k12^3 + 4480*e13*ek21*gamma2*k12^3 - 74240*alpha2*e13*ek21*gamma2*k12^3 + 111360*alpha3*e13*ek21*gamma2*k12^3 + 9600*e13*ek22*gamma2*k12^3 - 19968*alpha2*e13*ek22*gamma2*k12^3 + 29952*alpha3*e13*ek22*gamma2*k12^3 + 1280*e12*ek31*gamma2*k12^3 + 5120*alpha2*e12*ek31*gamma2*k12^3 - 7680*alpha3*e12*ek31*gamma2*k12^3 - 5760*e12*ek32*gamma2*k12^3 + 16896*alpha2*e12*ek32*gamma2*k12^3 - 25344*alpha3*e12*ek32*gamma2*k12^3 + 430080*e12*ek31*gamma1*gamma2*k12^3 + 430080*e12*ek32*gamma1*gamma2*k12^3 + 486*e13*ek21*k11^2*k22 - 6552*alpha2*e13*ek21*k11^2*k22 + 17248*alpha2^2*e13*ek21*k11^2*k22 - 10624*alpha2^3*e13*ek21*k11^2*k22 + 8868*alpha3*e13*ek21*k11^2*k22 - 47904*alpha2*alpha3*e13*ek21*k11^2*k22 + 47808*alpha2^2*alpha3*e13*ek21*k11^2*k22 + 33048*alpha3^2*e13*ek21*k11^2*k22 - 71712*alpha2*alpha3^2*e13*ek21*k11^2*k22 + 35856*alpha3^3*e13*ek21*k11^2*k22 + 3840*alpha4*e13*ek21*k11^2*k22 - 15360*alpha2*alpha4*e13*ek21*k11^2*k22 + 23040*alpha3*alpha4*e13*ek21*k11^2*k22 - 1204*e13*ek22*k11^2*k22 + 15936*alpha2*e13*ek22*k11^2*k22 - 115136*alpha2^2*e13*ek22*k11^2*k22 + 305664*alpha2^3*e13*ek22*k11^2*k22 - 19824*alpha3*e13*ek22*k11^2*k22 + 331008*alpha2*alpha3*e13*ek22*k11^2*k22 - 1375488*alpha2^2*alpha3*e13*ek22*k11^2*k22 - 237456*alpha3^2*e13*ek22*k11^2*k22 + 2063232*alpha2*alpha3^2*e13*ek22*k11^2*k22 - 1031616*alpha3^3*e13*ek22*k11^2*k22 - 16320*alpha4*e13*ek22*k11^2*k22 + 57600*alpha2*alpha4*e13*ek22*k11^2*k22 - 86400*alpha3*alpha4*e13*ek22*k11^2*k22 + 235*e12*ek31*k11^2*k22 - 2508*alpha2*e12*ek31*k11^2*k22 - 3376*alpha2^2*e12*ek31*k11^2*k22 + 51392*alpha2^3*e12*ek31*k11^2*k22 + 4242*alpha3*e12*ek31*k11^2*k22 + 6288*alpha2*alpha3*e12*ek31*k11^2*k22 - 231264*alpha2^2*alpha3*e12*ek31*k11^2*k22 - 1836*alpha3^2*e12*ek31*k11^2*k22 + 346896*alpha2*alpha3^2*e12*ek31*k11^2*k22 - 173448*alpha3^3*e12*ek31*k11^2*k22 - 1920*alpha4*e12*ek31*k11^2*k22 + 15360*alpha2*alpha4*e12*ek31*k11^2*k22 - 23040*alpha3*alpha4*e12*ek31*k11^2*k22 - 965*e12*ek32*k11^2*k22 + 4420*alpha2*e12*ek32*k11^2*k22 - 21040*alpha2^2*e12*ek32*k11^2*k22 + 62400*alpha2^3*e12*ek32*k11^2*k22 - 7230*alpha3*e12*ek32*k11^2*k22 + 62640*alpha2*alpha3*e12*ek32*k11^2*k22 - 280800*alpha2^2*alpha3*e12*ek32*k11^2*k22 - 46620*alpha3^2*e12*ek32*k11^2*k22 + 421200*alpha2*alpha3^2*e12*ek32*k11^2*k22 - 210600*alpha3^3*e12*ek32*k11^2*k22 + 2400*alpha4*e12*ek32*k11^2*k22 + 1920*alpha2*alpha4*e12*ek32*k11^2*k22 - 2880*alpha3*alpha4*e12*ek32*k11^2*k22 - 13392*e13*ek21*gamma1*k11^2*k22 + 81792*alpha2*e13*ek21*gamma1*k11^2*k22 - 235776*alpha2^2*e13*ek21*gamma1*k11^2*k22 - 122688*alpha3*e13*ek21*gamma1*k11^2*k22 + 707328*alpha2*alpha3*e13*ek21*gamma1*k11^2*k22 - 530496*alpha3^2*e13*ek21*gamma1*k11^2*k22 + 4032*e13*ek22*gamma1*k11^2*k22 - 49152*alpha2*e13*ek22*gamma1*k11^2*k22 - 6144*alpha2^2*e13*ek22*gamma1*k11^2*k22 + 85248*alpha3*e13*ek22*gamma1*k11^2*k22 + 18432*alpha2*alpha3*e13*ek22*gamma1*k11^2*k22 - 13824*alpha3^2*e13*ek22*gamma1*k11^2*k22 - 46080*alpha4*e13*ek22*gamma1*k11^2*k22 - 15024*e12*ek31*gamma1*k11^2*k22 + 123264*alpha2*e12*ek31*gamma1*k11^2*k22 - 221952*alpha2^2*e12*ek31*gamma1*k11^2*k22 - 138816*alpha3*e12*ek31*gamma1*k11^2*k22 + 665856*alpha2*alpha3*e12*ek31*gamma1*k11^2*k22 - 499392*alpha3^2*e12*ek31*gamma1*k11^2*k22 - 184320*alpha4*e12*ek31*gamma1*k11^2*k22 - 2640*e12*ek32*gamma1*k11^2*k22 - 15360*alpha2*e12*ek32*gamma1*k11^2*k22 + 96000*alpha2^2*e12*ek32*gamma1*k11^2*k22 + 63360*alpha3*e12*ek32*gamma1*k11^2*k22 - 288000*alpha2*alpha3*e12*ek32*gamma1*k11^2*k22 + 216000*alpha3^2*e12*ek32*gamma1*k11^2*k22 - 161280*alpha4*e12*ek32*gamma1*k11^2*k22 + 69120*e13*ek21*gamma1^2*k11^2*k22 - 276480*alpha2*e13*ek21*gamma1^2*k11^2*k22 + 414720*alpha3*e13*ek21*gamma1^2*k11^2*k22 + 92160*e12*ek31*gamma1^2*k11^2*k22 - 368640*alpha2*e12*ek31*gamma1^2*k11^2*k22 + 552960*alpha3*e12*ek31*gamma1^2*k11^2*k22 + 46080*e12*ek32*gamma1^2*k11^2*k22 - 184320*alpha2*e12*ek32*gamma1^2*k11^2*k22 + 276480*alpha3*e12*ek32*gamma1^2*k11^2*k22 + 4800*e13*ek21*gamma2*k11^2*k22 - 14080*alpha2*e13*ek21*gamma2*k11^2*k22 + 21120*alpha3*e13*ek21*gamma2*k11^2*k22 - 1920*e13*ek22*gamma2*k11^2*k22 - 12800*alpha2*e13*ek22*gamma2*k11^2*k22 + 19200*alpha3*e13*ek22*gamma2*k11^2*k22 + 1280*e12*ek32*gamma2*k11^2*k22 + 6400*alpha2*e12*ek32*gamma2*k11^2*k22 - 9600*alpha3*e12*ek32*gamma2*k11^2*k22 + 46080*e13*ek22*gamma1*gamma2*k11^2*k22 + 92160*e12*ek31*gamma1*gamma2*k11^2*k22 + 76800*e12*ek32*gamma1*gamma2*k11^2*k22 - 1020*e13*ek21*k11*k12*k22 + 15920*alpha2*e13*ek21*k11*k12*k22 - 174080*alpha2^2*e13*ek21*k11*k12*k22 + 419840*alpha2^3*e13*ek21*k11*k12*k22 - 31080*alpha3*e13*ek21*k11*k12*k22 + 552000*alpha2*alpha3*e13*ek21*k11*k12*k22 - 1889280*alpha2^2*alpha3*e13*ek21*k11*k12*k22 - 436320*alpha3^2*e13*ek21*k11*k12*k22 + 2833920*alpha2*alpha3^2*e13*ek21*k11*k12*k22 - 1416960*alpha3^3*e13*ek21*k11*k12*k22 + 28800*alpha4*e13*ek21*k11*k12*k22 - 119040*alpha2*alpha4*e13*ek21*k11*k12*k22 + 178560*alpha3*alpha4*e13*ek21*k11*k12*k22 - 4560*e13*ek22*k11*k12*k22 + 17840*alpha2*e13*ek22*k11*k12*k22 - 121280*alpha2^2*e13*ek22*k11*k12*k22 + 277760*alpha2^3*e13*ek22*k11*k12*k22 - 17340*alpha3*e13*ek22*k11*k12*k22 + 327120*alpha2*alpha3*e13*ek22*k11*k12*k22 - 1249920*alpha2^2*alpha3*e13*ek22*k11*k12*k22 - 217800*alpha3^2*e13*ek22*k11*k12*k22 + 1874880*alpha2*alpha3^2*e13*ek22*k11*k12*k22 - 937440*alpha3^3*e13*ek22*k11*k12*k22 - 37680*alpha4*e13*ek22*k11*k12*k22 + 146880*alpha2*alpha4*e13*ek22*k11*k12*k22 - 220320*alpha3*alpha4*e13*ek22*k11*k12*k22 - 1382*e12*ek31*k11*k12*k22 + 16088*alpha2*e12*ek31*k11*k12*k22 - 197728*alpha2^2*e12*ek31*k11*k12*k22 + 524672*alpha2^3*e12*ek31*k11*k12*k22 - 22092*alpha3*e12*ek31*k11*k12*k22 + 586944*alpha2*alpha3*e12*ek31*k11*k12*k22 - 2361024*alpha2^2*alpha3*e12*ek31*k11*k12*k22 - 435528*alpha3^2*e12*ek31*k11*k12*k22 + 3541536*alpha2*alpha3^2*e12*ek31*k11*k12*k22 - 1770768*alpha3^3*e12*ek31*k11*k12*k22 - 8160*alpha4*e12*ek31*k11*k12*k22 + 24960*alpha2*alpha4*e12*ek31*k11*k12*k22 - 37440*alpha3*alpha4*e12*ek31*k11*k12*k22 - 6772*e12*ek32*k11*k12*k22 + 33288*alpha2*e12*ek32*k11*k12*k22 - 215168*alpha2^2*e12*ek32*k11*k12*k22 + 524672*alpha2^3*e12*ek32*k11*k12*k22 - 48372*alpha3*e12*ek32*k11*k12*k22 + 638304*alpha2*alpha3*e12*ek32*k11*k12*k22 - 2361024*alpha2^2*alpha3*e12*ek32*k11*k12*k22 - 473328*alpha3^2*e12*ek32*k11*k12*k22 + 3541536*alpha2*alpha3^2*e12*ek32*k11*k12*k22 - 1770768*alpha3^3*e12*ek32*k11*k12*k22 - 6240*alpha4*e12*ek32*k11*k12*k22 + 28800*alpha2*alpha4*e12*ek32*k11*k12*k22 - 43200*alpha3*alpha4*e12*ek32*k11*k12*k22 - 12960*e13*ek21*gamma1*k11*k12*k22 + 26880*alpha2*e13*ek21*gamma1*k11*k12*k22 - 130560*alpha2^2*e13*ek21*gamma1*k11*k12*k22 - 51840*alpha3*e13*ek21*gamma1*k11*k12*k22 + 391680*alpha2*alpha3*e13*ek21*gamma1*k11*k12*k22 - 293760*alpha3^2*e13*ek21*gamma1*k11*k12*k22 + 46080*alpha4*e13*ek21*gamma1*k11*k12*k22 - 22080*e13*ek22*gamma1*k11*k12*k22 + 223104*alpha2*e13*ek22*gamma1*k11*k12*k22 - 921600*alpha2^2*e13*ek22*gamma1*k11*k12*k22 - 317376*alpha3*e13*ek22*gamma1*k11*k12*k22 + 2764800*alpha2*alpha3*e13*ek22*gamma1*k11*k12*k22 - 2073600*alpha3^2*e13*ek22*gamma1*k11*k12*k22 - 69120*alpha4*e13*ek22*gamma1*k11*k12*k22 - 36384*e12*ek31*gamma1*k11*k12*k22 + 117504*alpha2*e12*ek31*gamma1*k11*k12*k22 + 58368*alpha2^2*e12*ek31*gamma1*k11*k12*k22 - 78336*alpha3*e12*ek31*gamma1*k11*k12*k22 - 175104*alpha2*alpha3*e12*ek31*gamma1*k11*k12*k22 + 131328*alpha3^2*e12*ek31*gamma1*k11*k12*k22 - 391680*alpha4*e12*ek31*gamma1*k11*k12*k22 - 41184*e12*ek32*gamma1*k11*k12*k22 + 109440*alpha2*e12*ek32*gamma1*k11*k12*k22 + 58368*alpha2^2*e12*ek32*gamma1*k11*k12*k22 - 72000*alpha3*e12*ek32*gamma1*k11*k12*k22 - 175104*alpha2*alpha3*e12*ek32*gamma1*k11*k12*k22 + 131328*alpha3^2*e12*ek32*gamma1*k11*k12*k22 - 368640*alpha4*e12*ek32*gamma1*k11*k12*k22 + 230400*e13*ek21*gamma1^2*k11*k12*k22 - 921600*alpha2*e13*ek21*gamma1^2*k11*k12*k22 + 1382400*alpha3*e13*ek21*gamma1^2*k11*k12*k22 + 230400*e13*ek22*gamma1^2*k11*k12*k22 - 921600*alpha2*e13*ek22*gamma1^2*k11*k12*k22 + 1382400*alpha3*e13*ek22*gamma1^2*k11*k12*k22 + 46080*e12*ek31*gamma1^2*k11*k12*k22 - 1105920*alpha2*e12*ek31*gamma1^2*k11*k12*k22 + 1658880*alpha3*e12*ek31*gamma1^2*k11*k12*k22 + 46080*e12*ek32*gamma1^2*k11*k12*k22 - 1105920*alpha2*e12*ek32*gamma1^2*k11*k12*k22 + 1658880*alpha3*e12*ek32*gamma1^2*k11*k12*k22 + 1105920*e12*ek31*gamma1^3*k11*k12*k22 + 1105920*e12*ek32*gamma1^3*k11*k12*k22 + 14720*e13*ek21*gamma2*k11*k12*k22 - 48640*alpha2*e13*ek21*gamma2*k11*k12*k22 + 72960*alpha3*e13*ek21*gamma2*k11*k12*k22 - 320*e13*ek22*gamma2*k11*k12*k22 - 36608*alpha2*e13*ek22*gamma2*k11*k12*k22 + 54912*alpha3*e13*ek22*gamma2*k11*k12*k22 + 2560*e12*ek31*gamma2*k11*k12*k22 - 6400*alpha2*e12*ek31*gamma2*k11*k12*k22 + 9600*alpha3*e12*ek31*gamma2*k11*k12*k22 + 6080*e12*ek32*gamma2*k11*k12*k22 + 5888*alpha2*e12*ek32*gamma2*k11*k12*k22 - 8832*alpha3*e12*ek32*gamma2*k11*k12*k22 - 46080*e13*ek21*gamma1*gamma2*k11*k12*k22 + 79872*e13*ek22*gamma1*gamma2*k11*k12*k22 + 476160*e12*ek31*gamma1*gamma2*k11*k12*k22 + 417792*e12*ek32*gamma1*gamma2*k11*k12*k22 - 2224*e13*ek21*k12^2*k22 + 16016*alpha2*e13*ek21*k12^2*k22 - 160896*alpha2^2*e13*ek21*k12^2*k22 + 417024*alpha2^3*e13*ek21*k12^2*k22 - 35304*alpha3*e13*ek21*k12^2*k22 + 531648*alpha2*alpha3*e13*ek21*k12^2*k22 - 1876608*alpha2^2*alpha3*e13*ek21*k12^2*k22 - 435456*alpha3^2*e13*ek21*k12^2*k22 + 2814912*alpha2*alpha3^2*e13*ek21*k12^2*k22 - 1407456*alpha3^3*e13*ek21*k12^2*k22 + 45120*alpha4*e13*ek21*k12^2*k22 - 195840*alpha2*alpha4*e13*ek21*k12^2*k22 + 293760*alpha3*alpha4*e13*ek21*k12^2*k22 - 4825*e13*ek22*k12^2*k22 - 6420*alpha2*e13*ek22*k12^2*k22 + 9840*alpha2^2*e13*ek22*k12^2*k22 + 12480*alpha2^3*e13*ek22*k12^2*k22 + 14718*alpha3*e13*ek22*k12^2*k22 - 51792*alpha2*alpha3*e13*ek22*k12^2*k22 - 56160*alpha2^2*alpha3*e13*ek22*k12^2*k22 + 55548*alpha3^2*e13*ek22*k12^2*k22 + 84240*alpha2*alpha3^2*e13*ek22*k12^2*k22 - 42120*alpha3^3*e13*ek22*k12^2*k22 - 20352*alpha4*e13*ek22*k12^2*k22 + 89088*alpha2*alpha4*e13*ek22*k12^2*k22 - 133632*alpha3*alpha4*e13*ek22*k12^2*k22 - 863*e12*ek31*k12^2*k22 - 21868*alpha2*e12*ek31*k12^2*k22 + 91728*alpha2^2*e12*ek31*k12^2*k22 - 300992*alpha2^3*e12*ek31*k12^2*k22 + 31722*alpha3*e12*ek31*k12^2*k22 - 261264*alpha2*alpha3*e12*ek31*k12^2*k22 + 1354464*alpha2^2*alpha3*e12*ek31*k12^2*k22 + 185508*alpha3^2*e12*ek31*k12^2*k22 - 2031696*alpha2*alpha3^2*e12*ek31*k12^2*k22 + 1015848*alpha3^3*e12*ek31*k12^2*k22 + 4320*alpha4*e12*ek31*k12^2*k22 - 55680*alpha2*alpha4*e12*ek31*k12^2*k22 + 83520*alpha3*alpha4*e12*ek31*k12^2*k22 - 7315*e12*ek32*k12^2*k22 + 17668*alpha2*e12*ek32*k12^2*k22 - 111984*alpha2^2*e12*ek32*k12^2*k22 + 120128*alpha2^3*e12*ek32*k12^2*k22 - 23598*alpha3*e12*ek32*k12^2*k22 + 330096*alpha2*alpha3*e12*ek32*k12^2*k22 - 540576*alpha2^2*alpha3*e12*ek32*k12^2*k22 - 243180*alpha3^2*e12*ek32*k12^2*k22 + 810864*alpha2*alpha3^2*e12*ek32*k12^2*k22 - 405432*alpha3^3*e12*ek32*k12^2*k22 - 11616*alpha4*e12*ek32*k12^2*k22 + 23424*alpha2*alpha4*e12*ek32*k12^2*k22 - 35136*alpha3*alpha4*e12*ek32*k12^2*k22 - 28608*e13*ek21*gamma1*k12^2*k22 + 272256*alpha2*e13*ek21*gamma1*k12^2*k22 - 735744*alpha2^2*e13*ek21*gamma1*k12^2*k22 - 419904*alpha3*e13*ek21*gamma1*k12^2*k22 + 2207232*alpha2*alpha3*e13*ek21*gamma1*k12^2*k22 - 1655424*alpha3^2*e13*ek21*gamma1*k12^2*k22 + 46080*alpha4*e13*ek21*gamma1*k12^2*k22 - 62640*e13*ek22*gamma1*k12^2*k22 + 585216*alpha2*e13*ek22*gamma1*k12^2*k22 - 1593600*alpha2^2*e13*ek22*gamma1*k12^2*k22 - 825984*alpha3*e13*ek22*gamma1*k12^2*k22 + 4780800*alpha2*alpha3*e13*ek22*gamma1*k12^2*k22 - 3585600*alpha3^2*e13*ek22*gamma1*k12^2*k22 - 207360*alpha4*e13*ek22*gamma1*k12^2*k22 - 57936*e12*ek31*gamma1*k12^2*k22 + 324480*alpha2*e12*ek31*gamma1*k12^2*k22 - 638208*alpha2^2*e12*ek31*gamma1*k12^2*k22 - 527040*alpha3*e12*ek31*gamma1*k12^2*k22 + 1914624*alpha2*alpha3*e12*ek31*gamma1*k12^2*k22 - 1435968*alpha3^2*e12*ek31*gamma1*k12^2*k22 + 161280*alpha4*e12*ek31*gamma1*k12^2*k22 - 67920*e12*ek32*gamma1*k12^2*k22 + 294912*alpha2*e12*ek32*gamma1*k12^2*k22 - 492288*alpha2^2*e12*ek32*gamma1*k12^2*k22 - 482688*alpha3*e12*ek32*gamma1*k12^2*k22 + 1476864*alpha2*alpha3*e12*ek32*gamma1*k12^2*k22 - 1107648*alpha3^2*e12*ek32*gamma1*k12^2*k22 + 161280*alpha4*e12*ek32*gamma1*k12^2*k22 + 368640*e13*ek21*gamma1^2*k12^2*k22 - 1474560*alpha2*e13*ek21*gamma1^2*k12^2*k22 + 2211840*alpha3*e13*ek21*gamma1^2*k12^2*k22 + 506880*e13*ek22*gamma1^2*k12^2*k22 - 2027520*alpha2*e13*ek22*gamma1^2*k12^2*k22 + 3041280*alpha3*e13*ek22*gamma1^2*k12^2*k22 - 138240*e12*ek31*gamma1^2*k12^2*k22 - 1290240*alpha2*e12*ek31*gamma1^2*k12^2*k22 + 1935360*alpha3*e12*ek31*gamma1^2*k12^2*k22 - 138240*e12*ek32*gamma1^2*k12^2*k22 - 1290240*alpha2*e12*ek32*gamma1^2*k12^2*k22 + 1935360*alpha3*e12*ek32*gamma1^2*k12^2*k22 + 2211840*e12*ek31*gamma1^3*k12^2*k22 + 2211840*e12*ek32*gamma1^3*k12^2*k22 + 16960*e13*ek21*gamma2*k12^2*k22 - 78080*alpha2*e13*ek21*gamma2*k12^2*k22 + 117120*alpha3*e13*ek21*gamma2*k12^2*k22 + 8960*e13*ek22*gamma2*k12^2*k22 - 58880*alpha2*e13*ek22*gamma2*k12^2*k22 + 88320*alpha3*e13*ek22*gamma2*k12^2*k22 + 3520*e12*ek31*gamma2*k12^2*k22 - 6912*alpha2*e12*ek31*gamma2*k12^2*k22 + 10368*alpha3*e12*ek31*gamma2*k12^2*k22 + 23040*alpha2*e12*ek32*gamma2*k12^2*k22 - 34560*alpha3*e12*ek32*gamma2*k12^2*k22 - 49152*e13*ek21*gamma1*gamma2*k12^2*k22 + 36864*e13*ek22*gamma1*gamma2*k12^2*k22 + 565248*e12*ek31*gamma1*gamma2*k12^2*k22 + 516096*e12*ek32*gamma1*gamma2*k12^2*k22 - 334*e13*ek21*k11*k22^2 + 8936*alpha2*e13*ek21*k11*k22^2 - 91616*alpha2^2*e13*ek21*k11*k22^2 + 220544*alpha2^3*e13*ek21*k11*k22^2 - 15384*alpha3*e13*ek21*k11*k22^2 + 281808*alpha2*alpha3*e13*ek21*k11*k22^2 - 992448*alpha2^2*alpha3*e13*ek21*k11*k22^2 - 216576*alpha3^2*e13*ek21*k11*k22^2 + 1488672*alpha2*alpha3^2*e13*ek21*k11*k22^2 - 744336*alpha3^3*e13*ek21*k11*k22^2 + 7920*alpha4*e13*ek21*k11*k22^2 - 27840*alpha2*alpha4*e13*ek21*k11*k22^2 + 41760*alpha3*alpha4*e13*ek21*k11*k22^2 - 1111*e13*ek22*k11*k22^2 + 4284*alpha2*e13*ek22*k11*k22^2 - 20400*alpha2^2*e13*ek22*k11*k22^2 - 18240*alpha2^3*e13*ek22*k11*k22^2 - 3882*alpha3*e13*ek22*k11*k22^2 + 53904*alpha2*alpha3*e13*ek22*k11*k22^2 + 82080*alpha2^2*alpha3*e13*ek22*k11*k22^2 - 34956*alpha3^2*e13*ek22*k11*k22^2 - 123120*alpha2*alpha3^2*e13*ek22*k11*k22^2 + 61560*alpha3^3*e13*ek22*k11*k22^2 - 10176*alpha4*e13*ek22*k11*k22^2 + 29184*alpha2*alpha4*e13*ek22*k11*k22^2 - 43776*alpha3*alpha4*e13*ek22*k11*k22^2 + 45*e12*ek31*k11*k22^2 - 3780*alpha2*e12*ek31*k11*k22^2 - 5680*alpha2^2*e12*ek31*k11*k22^2 + 62400*alpha2^3*e12*ek31*k11*k22^2 + 4950*alpha3*e12*ek31*k11*k22^2 + 17040*alpha2*alpha3*e12*ek31*k11*k22^2 - 280800*alpha2^2*alpha3*e12*ek31*k11*k22^2 - 12780*alpha3^2*e12*ek31*k11*k22^2 + 421200*alpha2*alpha3^2*e12*ek31*k11*k22^2 - 210600*alpha3^3*e12*ek31*k11*k22^2 + 2880*alpha4*e12*ek31*k11*k22^2 - 1061*e12*ek32*k11*k22^2 + 236*alpha2*e12*ek32*k11*k22^2 - 5776*alpha2^2*e12*ek32*k11*k22^2 + 51392*alpha2^3*e12*ek32*k11*k22^2 - 846*alpha3*e12*ek32*k11*k22^2 + 17376*alpha2*alpha3*e12*ek32*k11*k22^2 - 231264*alpha2^2*alpha3*e12*ek32*k11*k22^2 - 13068*alpha3^2*e12*ek32*k11*k22^2 + 346896*alpha2*alpha3^2*e12*ek32*k11*k22^2 - 173448*alpha3^3*e12*ek32*k11*k22^2 + 1968*alpha4*e12*ek32*k11*k22^2 - 192*alpha2*alpha4*e12*ek32*k11*k22^2 + 288*alpha3*alpha4*e12*ek32*k11*k22^2 + 6912*e13*ek21*gamma1*k11*k22^2 - 66816*alpha2*e13*ek21*gamma1*k11*k22^2 + 170496*alpha2^2*e13*ek21*gamma1*k11*k22^2 + 94464*alpha3*e13*ek21*gamma1*k11*k22^2 - 511488*alpha2*alpha3*e13*ek21*gamma1*k11*k22^2 + 383616*alpha3^2*e13*ek21*gamma1*k11*k22^2 + 23040*alpha4*e13*ek21*gamma1*k11*k22^2 - 10560*e13*ek22*gamma1*k11*k22^2 + 103680*alpha2*e13*ek22*gamma1*k11*k22^2 - 299520*alpha2^2*e13*ek22*gamma1*k11*k22^2 - 201600*alpha3*e13*ek22*gamma1*k11*k22^2 + 898560*alpha2*alpha3*e13*ek22*gamma1*k11*k22^2 - 673920*alpha3^2*e13*ek22*gamma1*k11*k22^2 + 184320*alpha4*e13*ek22*gamma1*k11*k22^2 - 3120*e12*ek31*gamma1*k11*k22^2 + 7680*alpha2*e12*ek31*gamma1*k11*k22^2 + 96000*alpha2^2*e12*ek31*gamma1*k11*k22^2 + 28800*alpha3*e12*ek31*gamma1*k11*k22^2 - 288000*alpha2*alpha3*e12*ek31*gamma1*k11*k22^2 + 216000*alpha3^2*e12*ek31*gamma1*k11*k22^2 - 161280*alpha4*e12*ek31*gamma1*k11*k22^2 - 14640*e12*ek32*gamma1*k11*k22^2 + 134784*alpha2*e12*ek32*gamma1*k11*k22^2 - 221952*alpha2^2*e12*ek32*gamma1*k11*k22^2 - 156096*alpha3*e12*ek32*gamma1*k11*k22^2 + 665856*alpha2*alpha3*e12*ek32*gamma1*k11*k22^2 - 499392*alpha3^2*e12*ek32*gamma1*k11*k22^2 - 184320*alpha4*e12*ek32*gamma1*k11*k22^2 + 46080*e13*ek21*gamma1^2*k11*k22^2 - 184320*alpha2*e13*ek21*gamma1^2*k11*k22^2 + 276480*alpha3*e13*ek21*gamma1^2*k11*k22^2 - 460800*alpha2*e13*ek22*gamma1^2*k11*k22^2 + 691200*alpha3*e13*ek22*gamma1^2*k11*k22^2 + 46080*e12*ek31*gamma1^2*k11*k22^2 - 184320*alpha2*e12*ek31*gamma1^2*k11*k22^2 + 276480*alpha3*e12*ek31*gamma1^2*k11*k22^2 + 92160*e12*ek32*gamma1^2*k11*k22^2 - 368640*alpha2*e12*ek32*gamma1^2*k11*k22^2 + 552960*alpha3*e12*ek32*gamma1^2*k11*k22^2 + 552960*e13*ek22*gamma1^3*k11*k22^2 + 7040*e13*ek21*gamma2*k11*k22^2 - 13824*alpha2*e13*ek21*gamma2*k11*k22^2 + 20736*alpha3*e13*ek21*gamma2*k11*k22^2 + 2240*e13*ek22*gamma2*k11*k22^2 - 5120*alpha2*e13*ek22*gamma2*k11*k22^2 + 7680*alpha3*e13*ek22*gamma2*k11*k22^2 - 1920*e12*ek31*gamma2*k11*k22^2 - 5632*alpha2*e12*ek31*gamma2*k11*k22^2 + 8448*alpha3*e12*ek31*gamma2*k11*k22^2 - 3840*alpha2*e12*ek32*gamma2*k11*k22^2 + 5760*alpha3*e12*ek32*gamma2*k11*k22^2 - 30720*e13*ek21*gamma1*gamma2*k11*k22^2 + 39936*e13*ek22*gamma1*gamma2*k11*k22^2 + 122880*e12*ek31*gamma1*gamma2*k11*k22^2 + 98304*e12*ek32*gamma1*gamma2*k11*k22^2 - 414*e13*ek21*k12*k22^2 + 5296*alpha2*e13*ek21*k12*k22^2 - 83040*alpha2^2*e13*ek21*k12*k22^2 + 229120*alpha2^3*e13*ek21*k12*k22^2 - 15456*alpha3*e13*ek21*k12*k22^2 + 279168*alpha2*alpha3*e13*ek21*k12*k22^2 - 1031040*alpha2^2*alpha3*e13*ek21*k12*k22^2 - 231912*alpha3^2*e13*ek21*k12*k22^2 + 1546560*alpha2*alpha3^2*e13*ek21*k12*k22^2 - 773280*alpha3^3*e13*ek21*k12*k22^2 + 30048*alpha4*e13*ek21*k12*k22^2 - 120192*alpha2*alpha4*e13*ek21*k12*k22^2 + 180288*alpha3*alpha4*e13*ek21*k12*k22^2 - 2116*e13*ek22*k12*k22^2 + 3576*alpha2*e13*ek22*k12*k22^2 - 25856*alpha2^2*e13*ek22*k12*k22^2 + 33152*alpha2^3*e13*ek22*k12*k22^2 - 3312*alpha3*e13*ek22*k12*k22^2 + 70320*alpha2*alpha3*e13*ek22*k12*k22^2 - 149184*alpha2^2*alpha3*e13*ek22*k12*k22^2 - 47304*alpha3^2*e13*ek22*k12*k22^2 + 223776*alpha2*alpha3^2*e13*ek22*k12*k22^2 - 111888*alpha3^3*e13*ek22*k12*k22^2 - 8208*alpha4*e13*ek22*k12*k22^2 + 28992*alpha2*alpha4*e13*ek22*k12*k22^2 - 43488*alpha3*alpha4*e13*ek22*k12*k22^2 + 366*e12*ek31*k12*k22^2 - 16424*alpha2*e12*ek31*k12*k22^2 + 73760*alpha2^2*e12*ek31*k12*k22^2 - 156800*alpha2^3*e12*ek31*k12*k22^2 + 22824*alpha3*e12*ek31*k12*k22^2 - 213072*alpha2*alpha3*e12*ek31*k12*k22^2 + 705600*alpha2^2*alpha3*e12*ek31*k12*k22^2 + 153648*alpha3^2*e12*ek31*k12*k22^2 - 1058400*alpha2*alpha3^2*e12*ek31*k12*k22^2 + 529200*alpha3^3*e12*ek31*k12*k22^2 + 7248*alpha4*e12*ek31*k12*k22^2 - 32832*alpha2*alpha4*e12*ek31*k12*k22^2 + 49248*alpha3*alpha4*e12*ek31*k12*k22^2 - 2116*e12*ek32*k12*k22^2 + 3576*alpha2*e12*ek32*k12*k22^2 - 25856*alpha2^2*e12*ek32*k12*k22^2 + 33152*alpha2^3*e12*ek32*k12*k22^2 - 3312*alpha3*e12*ek32*k12*k22^2 + 70320*alpha2*alpha3*e12*ek32*k12*k22^2 - 149184*alpha2^2*alpha3*e12*ek32*k12*k22^2 - 47304*alpha3^2*e12*ek32*k12*k22^2 + 223776*alpha2*alpha3^2*e12*ek32*k12*k22^2 - 111888*alpha3^3*e12*ek32*k12*k22^2 - 8208*alpha4*e12*ek32*k12*k22^2 + 28992*alpha2*alpha4*e12*ek32*k12*k22^2 - 43488*alpha3*alpha4*e12*ek32*k12*k22^2 + 3600*e13*ek21*gamma1*k12*k22^2 - 9216*alpha2*e13*ek21*gamma1*k12*k22^2 - 34560*alpha2^2*e13*ek21*gamma1*k12*k22^2 + 8064*alpha3*e13*ek21*gamma1*k12*k22^2 + 103680*alpha2*alpha3*e13*ek21*gamma1*k12*k22^2 - 77760*alpha3^2*e13*ek21*gamma1*k12*k22^2 + 23040*alpha4*e13*ek21*gamma1*k12*k22^2 - 30384*e13*ek22*gamma1*k12*k22^2 + 270720*alpha2*e13*ek22*gamma1*k12*k22^2 - 659712*alpha2^2*e13*ek22*gamma1*k12*k22^2 - 406080*alpha3*e13*ek22*gamma1*k12*k22^2 + 1979136*alpha2*alpha3*e13*ek22*gamma1*k12*k22^2 - 1484352*alpha3^2*e13*ek22*gamma1*k12*k22^2 - 9120*e12*ek31*gamma1*k12*k22^2 + 57984*alpha2*e12*ek31*gamma1*k12*k22^2 - 122880*alpha2^2*e12*ek31*gamma1*k12*k22^2 - 92736*alpha3*e12*ek31*gamma1*k12*k22^2 + 368640*alpha2*alpha3*e12*ek31*gamma1*k12*k22^2 - 276480*alpha3^2*e12*ek31*gamma1*k12*k22^2 + 23040*alpha4*e12*ek31*gamma1*k12*k22^2 - 24624*e12*ek32*gamma1*k12*k22^2 + 178560*alpha2*e12*ek32*gamma1*k12*k22^2 - 383232*alpha2^2*e12*ek32*gamma1*k12*k22^2 - 267840*alpha3*e12*ek32*gamma1*k12*k22^2 + 1149696*alpha2*alpha3*e12*ek32*gamma1*k12*k22^2 - 862272*alpha3^2*e12*ek32*gamma1*k12*k22^2 + 161280*e13*ek21*gamma1^2*k12*k22^2 - 645120*alpha2*e13*ek21*gamma1^2*k12*k22^2 + 967680*alpha3*e13*ek21*gamma1^2*k12*k22^2 + 230400*e13*ek22*gamma1^2*k12*k22^2 - 1382400*alpha2*e13*ek22*gamma1^2*k12*k22^2 + 2073600*alpha3*e13*ek22*gamma1^2*k12*k22^2 - 69120*e12*ek31*gamma1^2*k12*k22^2 - 184320*alpha2*e12*ek31*gamma1^2*k12*k22^2 + 276480*alpha3*e12*ek31*gamma1^2*k12*k22^2 - 46080*e12*ek32*gamma1^2*k12*k22^2 - 276480*alpha2*e12*ek32*gamma1^2*k12*k22^2 + 414720*alpha3*e12*ek32*gamma1^2*k12*k22^2 + 552960*e13*ek22*gamma1^3*k12*k22^2 + 552960*e12*ek31*gamma1^3*k12*k22^2 + 552960*e12*ek32*gamma1^3*k12*k22^2 + 11840*e13*ek21*gamma2*k12*k22^2 - 35840*alpha2*e13*ek21*gamma2*k12*k22^2 + 53760*alpha3*e13*ek21*gamma2*k12*k22^2 + 6080*e13*ek22*gamma2*k12*k22^2 - 24320*alpha2*e13*ek22*gamma2*k12*k22^2 + 36480*alpha3*e13*ek22*gamma2*k12*k22^2 - 11520*alpha2*e12*ek31*gamma2*k12*k22^2 + 17280*alpha3*e12*ek31*gamma2*k12*k22^2 - 1600*e12*ek32*gamma2*k12*k22^2 + 6400*alpha2*e12*ek32*gamma2*k12*k22^2 - 9600*alpha3*e12*ek32*gamma2*k12*k22^2 - 30720*e13*ek21*gamma1*gamma2*k12*k22^2 + 46080*e13*ek22*gamma1*gamma2*k12*k22^2 + 261120*e12*ek31*gamma1*gamma2*k12*k22^2 + 230400*e12*ek32*gamma1*gamma2*k12*k22^2 + 376*e13*ek21*k22^3 - 2616*alpha2*e13*ek21*k22^3 + 2816*alpha2^2*e13*ek21*k22^3 + 6528*alpha2^3*e13*ek21*k22^3 + 1992*alpha3*e13*ek21*k22^3 - 720*alpha2*alpha3*e13*ek21*k22^3 - 29376*alpha2^2*alpha3*e13*ek21*k22^3 - 5256*alpha3^2*e13*ek21*k22^3 + 44064*alpha2*alpha3^2*e13*ek21*k22^3 - 22032*alpha3^3*e13*ek21*k22^3 + 7728*alpha4*e13*ek21*k22^3 - 30912*alpha2*alpha4*e13*ek21*k22^3 + 46368*alpha3*alpha4*e13*ek21*k22^3 + 376*e12*ek31*k22^3 - 2616*alpha2*e12*ek31*k22^3 + 2816*alpha2^2*e12*ek31*k22^3 + 6528*alpha2^3*e12*ek31*k22^3 + 1992*alpha3*e12*ek31*k22^3 - 720*alpha2*alpha3*e12*ek31*k22^3 - 29376*alpha2^2*alpha3*e12*ek31*k22^3 - 5256*alpha3^2*e12*ek31*k22^3 + 44064*alpha2*alpha3^2*e12*ek31*k22^3 - 22032*alpha3^3*e12*ek31*k22^3 + 7728*alpha4*e12*ek31*k22^3 - 30912*alpha2*alpha4*e12*ek31*k22^3 + 46368*alpha3*alpha4*e12*ek31*k22^3 + 3024*e13*ek21*gamma1*k22^3 - 21120*alpha2*e13*ek21*gamma1*k22^3 + 37632*alpha2^2*e13*ek21*gamma1*k22^3 + 31680*alpha3*e13*ek21*gamma1*k22^3 - 112896*alpha2*alpha3*e13*ek21*gamma1*k22^3 + 84672*alpha3^2*e13*ek21*gamma1*k22^3 - 960*e13*ek22*gamma1*k22^3 + 15360*alpha2*e13*ek22*gamma1*k22^3 - 46080*alpha2^2*e13*ek22*gamma1*k22^3 - 23040*alpha3*e13*ek22*gamma1*k22^3 + 138240*alpha2*alpha3*e13*ek22*gamma1*k22^3 - 103680*alpha3^2*e13*ek22*gamma1*k22^3 + 3984*e12*ek31*gamma1*k22^3 - 36480*alpha2*e12*ek31*gamma1*k22^3 + 83712*alpha2^2*e12*ek31*gamma1*k22^3 + 54720*alpha3*e12*ek31*gamma1*k22^3 - 251136*alpha2*alpha3*e12*ek31*gamma1*k22^3 + 188352*alpha3^2*e12*ek31*gamma1*k22^3 + 960*e12*ek32*gamma1*k22^3 - 15360*alpha2*e12*ek32*gamma1*k22^3 + 46080*alpha2^2*e12*ek32*gamma1*k22^3 + 23040*alpha3*e12*ek32*gamma1*k22^3 - 138240*alpha2*alpha3*e12*ek32*gamma1*k22^3 + 103680*alpha3^2*e12*ek32*gamma1*k22^3 + 23040*e13*ek21*gamma1^2*k22^3 - 92160*alpha2*e13*ek21*gamma1^2*k22^3 + 138240*alpha3*e13*ek21*gamma1^2*k22^3 + 46080*e13*ek22*gamma1^2*k22^3 - 184320*alpha2*e13*ek22*gamma1^2*k22^3 + 276480*alpha3*e13*ek22*gamma1^2*k22^3 - 23040*e12*ek31*gamma1^2*k22^3 + 92160*alpha2*e12*ek31*gamma1^2*k22^3 - 138240*alpha3*e12*ek31*gamma1^2*k22^3 - 46080*e12*ek32*gamma1^2*k22^3 + 184320*alpha2*e12*ek32*gamma1^2*k22^3 - 276480*alpha3*e12*ek32*gamma1^2*k22^3 + 2240*e13*ek21*gamma2*k22^3 - 8960*alpha2*e13*ek21*gamma2*k22^3 + 13440*alpha3*e13*ek21*gamma2*k22^3 + 1280*e13*ek22*gamma2*k22^3 - 5120*alpha2*e13*ek22*gamma2*k22^3 + 7680*alpha3*e13*ek22*gamma2*k22^3 + 960*e12*ek31*gamma2*k22^3 - 3840*alpha2*e12*ek31*gamma2*k22^3 + 5760*alpha3*e12*ek31*gamma2*k22^3 - 1280*e12*ek32*gamma2*k22^3 + 5120*alpha2*e12*ek32*gamma2*k22^3 - 7680*alpha3*e12*ek32*gamma2*k22^3 - 30720*e13*ek22*gamma1*gamma2*k22^3 + 30720*e12*ek31*gamma1*gamma2*k22^3 + 30720*e12*ek32*gamma1*gamma2*k22^3 + ek12*(2*e23*((-1 + 4*alpha2 - 6*alpha3)*(-45 + 816*alpha2^2 + 1836*alpha3^2 - 1920*alpha4 - 8*alpha2*(-47 + 306*alpha3 - 588*gamma1) - 1272*gamma1 - 11520*gamma1^2 - 84*alpha3*(1 + 84*gamma1) - 1120*gamma2)*k11^3 + k11^2*(4*(28640*alpha2^3 - 16*alpha2^2*(668 + 8055*alpha3 + 270*gamma1) + 2*alpha2*(177 + 96660*alpha3^2 - 5760*alpha4 + 2160*gamma1 - 40320*gamma1^2 + 48*alpha3*(364 + 135*gamma1) - 2960*gamma2) - 3*(32220*alpha3^3 + 24*alpha3^2*(394 + 135*gamma1) + alpha3*(387 - 5760*alpha4 + 2160*gamma1 - 40320*gamma1^2 - 2960*gamma2) - 2*(22 + 420*alpha4 + 345*gamma1 + 3360*gamma1^2 + 60*gamma2)))*k12 + (363 + 110272*alpha2^3 - 372168*alpha3^3 + 4560*alpha4 - 16*alpha2^2*(2983 + 31014*alpha3 - 5328*gamma1) + 16416*gamma1 + 80640*alpha4*gamma1 + 23040*gamma1^2 + 108*alpha3^2*(-1091 + 1776*gamma1) + 4*alpha2*(937 + 186084*alpha3^2 - 6960*alpha4 - 6624*gamma1 - 23040*gamma1^2 - 96*alpha3*(-391 + 666*gamma1) - 2720*gamma2) + 1280*gamma2 + 15360*gamma1*gamma2 + 6*alpha3*(-1127 + 6960*alpha4 + 3264*gamma1 + 23040*gamma1^2 + 2720*gamma2))*k22) + k11*(2*(409 + 104256*alpha2^3 - 351864*alpha3^3 + 9840*alpha4 + 10728*gamma1 - 34560*alpha4*gamma1 + 115200*gamma1^2 - 36*alpha3^2*(2899 + 11496*gamma1) - 16*alpha2^2*(2449 + 29322*alpha3 + 11496*gamma1) + 4*alpha2*(411 + 175932*alpha3^2 - 10800*alpha4 + 19968*gamma1 - 92160*gamma1^2 + 24*alpha3*(1337 + 5748*gamma1) - 5120*gamma2) + 1920*gamma2 - 38400*gamma1*gamma2 + 6*alpha3*(-821 + 10800*alpha4 - 18528*gamma1 + 92160*gamma1^2 + 5120*gamma2))*k12^2 + (715 + 209920*alpha2^3 - 708480*alpha3^3 + 16680*alpha4 + 60960*gamma1 + 126720*alpha4*gamma1 + 149760*gamma1^2 - 240*alpha2^2*(349 + 3936*alpha3 + 272*gamma1) - 360*alpha3^2*(605 + 408*gamma1) + 8*alpha2*(650 + 177120*alpha3^2 - 9780*alpha4 + 2016*gamma1 - 57600*gamma1^2 + 15*alpha3*(2257 + 1632*gamma1) - 4416*gamma2) + 6080*gamma2 + 13824*gamma1*gamma2 + 18*alpha3*(-665 + 6520*alpha4 - 3104*gamma1 + 38400*gamma1^2 + 2944*gamma2))*k12*k22 - 4*(-57 + 1328*alpha2^3 - 4482*alpha3^3 - 1050*alpha4 - 8*alpha2^2*(182 + 747*alpha3 - 3684*gamma1) - 2778*gamma1 - 5760*gamma1^2 + 27*alpha3^2*(-63 + 2456*gamma1) - 440*gamma2 - 1920*gamma1*gamma2 - 3*alpha3*(157 + 2100*alpha4 - 4968*gamma1 + 17280*gamma1^2 + 880*gamma2) + alpha2*(489 + 8964*alpha3^2 + 4200*alpha4 + alpha3*(3318 - 88416*gamma1) - 9936*gamma1 + 34560*gamma1^2 + 1760*gamma2))*k22^2) - 2*k12*((7552*alpha2^3 - 16*alpha2^2*(653 + 2124*alpha3 - 16128*gamma1) + 8*alpha2*(431 + 6372*alpha3^2 + 3660*alpha4 + alpha3*(3003 - 96768*gamma1) - 11952*gamma1 + 34560*gamma1^2 + 1440*gamma2) - 3*(109 + 8496*alpha3^3 + 3168*gamma1 + 34560*gamma1^2 - 40*alpha4*(-61 + 384*gamma1) - 144*alpha3^2*(-29 + 1344*gamma1) + 960*gamma2 - 19968*gamma1*gamma2 + 2*alpha3*(557 + 7320*alpha4 - 21984*gamma1 + 69120*gamma1^2 + 2880*gamma2)))*k12^2 + (-327 + 10624*alpha2^3 - 35856*alpha3^3 - 7608*alpha4 - 16*alpha2^2*(773 + 2988*alpha3 - 14736*gamma1) - 27744*gamma1 - 11520*alpha4*gamma1 - 103680*gamma1^2 + 864*alpha3^2*(-19 + 614*gamma1) - 3520*gamma2 + 23040*gamma1*gamma2 + 8*alpha2*(467 + 8964*alpha3^2 + 3804*alpha4 + alpha3*(3687 - 88416*gamma1) - 9384*gamma1 + 34560*gamma1^2 + 1760*gamma2) - 6*alpha3*(617 + 7608*alpha4 - 19248*gamma1 + 69120*gamma1^2 + 3520*gamma2))*k12*k22 + 4*(-49 + 1328*alpha2^3 - 4482*alpha3^3 - 1002*alpha4 - 8*alpha2^2*(188 + 747*alpha3 - 3684*gamma1) - 2346*gamma1 - 8640*gamma1^2 + 9*alpha3^2*(-209 + 7368*gamma1) - 440*gamma2 - 3*alpha3*(161 + 2004*alpha4 - 4920*gamma1 + 17280*gamma1^2 + 880*gamma2) + alpha2*(489 + 8964*alpha3^2 + 4008*alpha4 + alpha3*(3510 - 88416*gamma1) - 9840*gamma1 + 34560*gamma1^2 + 1760*gamma2))*k22^2)) + ek21*(ek32*(-2*(-521 + 9024*alpha2^3 - 30456*alpha3^3 + 2160*alpha4 - 2328*gamma1 - 46080*gamma1^2 - 276480*gamma1^3 - 36*alpha3^2*(263 + 5784*gamma1) - 16*alpha2^2*(193 + 2538*alpha3 + 5784*gamma1) + 4*alpha2*(-227 + 15228*alpha3^2 - 1680*alpha4 + 14832*gamma1 + 34560*gamma1^2 + 144*alpha3*(19 + 482*gamma1) - 1440*gamma2) + 800*gamma2 + 7680*gamma1*gamma2 + 6*alpha3*(137 + 1680*alpha4 - 14832*gamma1 - 34560*gamma1^2 + 1440*gamma2))*k11^2 + 4*(1313 + 114752*alpha2^3 - 387288*alpha3^3 - 6840*alpha4 - 16*alpha2^2* (2453 + 32274*alpha3 - 24528*gamma1) + 8736*gamma1 - 46080*alpha4*gamma1 - 57600*gamma1^2 + 1105920*gamma1^3 + 1728*alpha3^2*(-46 + 511*gamma1) - 1440*gamma2 + 44544*gamma1*gamma2 - 36*alpha3*(207 + 980*alpha4 - 7624*gamma1 + 23040*gamma1^2 + 304*gamma2) + 12*alpha2*(509 + 64548*alpha3^2 + 1960*alpha4 + alpha3*(9322 - 98112*gamma1) - 14608*gamma1 + 46080*gamma1^2 + 608*gamma2))*k12^2 + (5999 - 73536*alpha2^3 + 248184*alpha3^3 - 21504*alpha4 - 11568*gamma1 - 207360*alpha4*gamma1 + 230400*gamma1^2 + 3317760*gamma1^3 + 108*alpha3^2* (1449 + 10832*gamma1) + 48*alpha2^2*(1177 + 6894*alpha3 + 10832*gamma1) - 4*alpha2*(361 + 124092*alpha3^2 - 19584*alpha4 + 73152*gamma1 - 46080*gamma1^2 + 36*alpha3*(1313 + 10832*gamma1) - 5760*gamma2) - 11520*gamma2 + 49152*gamma1*gamma2 - 18*alpha3*(-419 + 6528*alpha4 - 27264*gamma1 + 15360*gamma1^2 + 1920*gamma2))*k12*k22 - 4*(-301 + 4512*alpha2^3 - 15228*alpha3^3 + 2052*alpha4 - 2964*gamma1 - 23040*gamma1^2 - 138240*gamma1^3 - 16*alpha2^2*(26 + 1269*alpha3 + 2892*gamma1) - 18*alpha3^2*(203 + 5784*gamma1) + 2*alpha2*(-647 + 15228*alpha3^2 - 3624*alpha4 + 11760*gamma1 + 34560*gamma1^2 + 18*alpha3*(85 + 3856*gamma1) - 1440*gamma2) + 720*gamma2 + 3840*gamma1*gamma2 + 12*alpha3*(119 + 906*alpha4 - 2940*gamma1 - 8640*gamma1^2 + 360*gamma2))*k22^2 + k11*((6411 - 73536*alpha2^3 + 248184*alpha3^3 - 19200*alpha4 + 9552*gamma1 - 46080*alpha4*gamma1 + 138240*gamma1^2 + 3317760*gamma1^3 + 108*alpha3^2*(1443 + 10832*gamma1) + 48*alpha2^2*(1243 + 6894*alpha3 + 10832*gamma1) - 4*alpha2*(1751 + 124092*alpha3^2 - 14400*alpha4 + 90048*gamma1 - 46080*gamma1^2 + 36*alpha3*(1343 + 10832*gamma1) - 5760*gamma2) - 3200*gamma2 + 92160*gamma1*gamma2 - 6*alpha3*(-2551 + 14400*alpha4 - 91968*gamma1 + 46080*gamma1^2 + 5760*gamma2))*k12 - 2*(-1417 + 89792*alpha2^3 - 303048*alpha3^3 + 4200*alpha4 - 16*alpha2^2*(2113 + 25254*alpha3 - 10848*gamma1) + 20016*gamma1 + 11520*alpha4*gamma1 - 149760*gamma1^2 - 552960*gamma1^3 + 144*alpha3^2*(-557 + 2712*gamma1) + 12*alpha2*(19 + 50508*alpha3^2 - 920*alpha4 + alpha3*(8682 - 43392*gamma1) - 4352*gamma1 + 38400*gamma1^2 - 384*gamma2) + 3840*gamma2 - 23040*gamma1*gamma2 + 48*alpha3*(-29 + 345*alpha4 + 1572*gamma1 - 14400*gamma1^2 + 144*gamma2))*k22)) + ek31*(-2*(9024*alpha2^3 - 16*alpha2^2*(167 + 2538*alpha3 + 5784*gamma1) + 12*alpha2*(-63 + 5076*alpha3^2 - 560*alpha4 + 3984*gamma1 + 11520*gamma1^2 + 8*alpha3*(101 + 2892*gamma1) - 480*gamma2) - 3*(155 + 10152*alpha3^3 - 720*alpha4 + 2056*gamma1 + 15360*gamma1^2 + 92160*gamma1^3 + 36*alpha3^2*(79 + 1928*gamma1) - 480*gamma2 - 2560*gamma1*gamma2 - 6*alpha3*(33 + 560*alpha4 - 3984*gamma1 - 11520*gamma1^2 + 480*gamma2)))*k11^2 + 4*(114752*alpha2^3 - 16*alpha2^2*(2443 + 32274*alpha3 - 24528*gamma1) + 4*alpha2*(1907 + 193644*alpha3^2 + 8160*alpha4 + alpha3*(27276 - 294336*gamma1) - 44784*gamma1 + 138240*gamma1^2 + 4320*gamma2) - 3*(-181 + 129096*alpha3^3 - 7552*gamma1 + 7680*gamma1^2 - 368640*gamma1^3 + 480*alpha4*(5 + 64*gamma1) - 36*alpha3^2*(-701 + 8176*gamma1) + 480*gamma2 + 5120*gamma1*gamma2 + 2*alpha3*(1607 + 8160*alpha4 - 48624*gamma1 + 138240*gamma1^2 + 4320*gamma2)))*k12^2 + (4291 - 73536*alpha2^3 + 248184*alpha3^3 - 24000*alpha4 + 23952*gamma1 - 391680*alpha4*gamma1 + 230400*gamma1^2 + 3317760*gamma1^3 + 108*alpha3^2*(1693 + 10832*gamma1) + 16*alpha2^2*(3839 + 20682*alpha3 + 32496*gamma1) - 4*alpha2*(-79 + 124092*alpha3^2 - 29760*alpha4 + 75456*gamma1 - 46080*gamma1^2 + 12*alpha3*(4459 + 32496*gamma1) - 12288*gamma2) - 11520*gamma2 - 135168*gamma1*gamma2 - 18*alpha3*(-307 + 9920*alpha4 - 30592*gamma1 + 15360*gamma1^2 + 4096*gamma2))*k12*k22 - 4*(-293 + 4512*alpha2^3 - 15228*alpha3^3 + 2100*alpha4 - 2772*gamma1 - 23040*gamma1^2 - 138240*gamma1^3 - 54*alpha3^2*(61 + 1928*gamma1) - 16*alpha2^2*(14 + 1269*alpha3 + 2892*gamma1) + 2*alpha2*(-667 + 15228*alpha3^2 - 3720*alpha4 + 12048*gamma1 + 34560*gamma1^2 + 6*alpha3*(211 + 11568*gamma1) - 1440*gamma2) + 720*gamma2 + 3840*gamma1*gamma2 + 36*alpha3*(41 + 310*alpha4 - 1004*gamma1 - 2880*gamma1^2 + 120*gamma2))* k22^2 + k11*((-73536*alpha2^3 + 48*alpha2^2*(1115 + 6894*alpha3 + 10832*gamma1) - 4*alpha2*(-17 + 124092*alpha3^2 - 21120*alpha4 + 83328*gamma1 - 46080*gamma1^2 + 12*alpha3*(3785 + 32496*gamma1) - 11520*gamma2) + 3*(1249 + 82728*alpha3^3 + 18224*gamma1 + 76800*gamma1^2 + 1105920*gamma1^3 - 960*alpha4*(7 + 64*gamma1) + 12*alpha3^2*(4225 + 32496*gamma1) - 1280*gamma2 - 20480*gamma1*gamma2 - 2*alpha3*(-823 + 21120*alpha4 - 91008*gamma1 + 46080*gamma1^2 + 11520*gamma2)))*k12 - 2*(-777 + 89792*alpha2^3 - 303048*alpha3^3 + 5040*alpha4 - 16*alpha2^2*(2123 + 25254*alpha3 - 10848*gamma1) + 10416*gamma1 + 80640*alpha4*gamma1 - 138240*gamma1^2 - 552960*gamma1^3 + 36*alpha3^2*(-2393 + 10848*gamma1) + 4*alpha2*(-343 + 151524*alpha3^2 - 6480*alpha4 - 12864*gamma1 + 115200*gamma1^2 - 24*alpha3*(-1129 + 5424*gamma1) - 3040*gamma2) + 3520*gamma2 + 30720*gamma1*gamma2 + 6*alpha3*(133 + 6480*alpha4 + 9504*gamma1 - 115200*gamma1^2 + 3040*gamma2))*k22))) + ek22*(ek31*((-151616*alpha2^3 + 16*alpha2^2*(3353 + 42642*alpha3 - 12144*gamma1) - 4*alpha2*(839 + 255852*alpha3^2 + 3840*alpha4 - 7392*gamma1 + 46080*gamma1^2 - 36*alpha3*(-1091 + 4048*gamma1) - 1920*gamma2) + 3*(205 + 170568*alpha3^3 + alpha3^2*(38316 - 145728*gamma1) - 336*gamma1 - 15360*gamma1^2 + 184320*gamma1^3 + 640*alpha4*(1 + 96*gamma1) + 6*alpha3*(253 + 1280*alpha4 - 5024*gamma1 + 15360*gamma1^2 - 640*gamma2) - 640*gamma2 - 10240*gamma1*gamma2))*k11^2 + 2*(779 + 229056*alpha2^3 - 773064*alpha3^3 - 6960*alpha4 - 16*alpha2^2* (7069 + 64422*alpha3 - 70224*gamma1) + 45648*gamma1 + 92160*alpha4*gamma1 - 322560*gamma1^2 + 3317760*gamma1^3 + 684*alpha3^2*(-361 + 3696*gamma1) - 6720*gamma2 + 12288*gamma1*gamma2 + 12*alpha2*(2057 + 128844*alpha3^2 + 1680*alpha4 + alpha3*(27856 - 280896*gamma1) - 33312*gamma1 + 138240*gamma1^2 + 1472*gamma2) - 6*alpha3*(5881 + 5040*alpha4 - 96096*gamma1 + 414720*gamma1^2 + 4416*gamma2))*k12^2 + (3709 - 74432*alpha2^3 + 251208*alpha3^3 - 10656*alpha4 + 17712*gamma1 + 161280*alpha4*gamma1 - 322560*gamma1^2 + 5529600*gamma1^3 + 48*alpha2^2* (-217 + 6978*alpha3 + 24944*gamma1) + 36*alpha3^2*(-287 + 74832*gamma1) - 7680*gamma2 - 233472*gamma1*gamma2 - 6*alpha3*(3281 + 8736*alpha4 - 92160*gamma1 + 322560*gamma1^2 + 13440*gamma2) - 4*alpha2*(125604*alpha3^2 - 8736*alpha4 + 12*alpha3*(-469 + 74832*gamma1) - 5*(745 - 19776*gamma1 + 64512*gamma1^2 + 2688*gamma2)))*k12*k22 - 4*(-301 + 4512*alpha2^3 - 15228*alpha3^3 + 2052*alpha4 - 2964*gamma1 - 23040*gamma1^2 - 138240*gamma1^3 - 16*alpha2^2*(26 + 1269*alpha3 + 2892*gamma1) - 18*alpha3^2*(203 + 5784*gamma1) + 2*alpha2*(-647 + 15228*alpha3^2 - 3624*alpha4 + 11760*gamma1 + 34560*gamma1^2 + 18*alpha3*(85 + 3856*gamma1) - 1440*gamma2) + 720*gamma2 + 3840*gamma1*gamma2 + 12*alpha3*(119 + 906*alpha4 - 2940*gamma1 - 8640*gamma1^2 + 360*gamma2))*k22^2 + k11*(-10*(-363 + 34112*alpha2^3 - 115128*alpha3^3 - 3216*gamma1 - 50688*alpha4*gamma1 + 32256*gamma1^2 - 442368*gamma1^3 - 108*alpha3^2*(241 + 208*gamma1) - 16*alpha2^2*(751 + 9594*alpha3 + 624*gamma1) - 6*alpha3*(89 + 672*alpha4 + 1056*gamma1 - 23040*gamma1^2 - 576*gamma2) + 4*alpha2*(89 + 57564*alpha3^2 + 672*alpha4 + 3168*gamma1 - 23040*gamma1^2 + 12*alpha3*(737 + 624*gamma1) - 576*gamma2) + 896*gamma2 + 3072*gamma1*gamma2)*k12 + (1757 - 180032*alpha2^3 + 607608*alpha3^3 - 3840*alpha4 + 16*alpha2^2*(2153 + 50634*alpha3 - 528*gamma1) - 22896*gamma1 + 161280*alpha4*gamma1 + 2211840*gamma1^3 - 108*alpha3^2*(-731 + 176*gamma1) - 4*alpha2*(-1823 + 303804*alpha3^2 - 960*alpha4 + alpha3*(26076 - 6336*gamma1) - 11904*gamma1 + 92160*gamma1^2 - 6912*gamma2) - 1920*gamma2 - 153600*gamma1*gamma2 - 6*alpha3*(1663 + 960*alpha4 + 18624*gamma1 - 92160*gamma1^2 + 6912*gamma2))*k22)) + ek32*((-542016*alpha2^3 + 16*alpha2^2*(14609 + 152442*alpha3 - 46704*gamma1) - 4*alpha2*(8891 + 914652*alpha3^2 + 960*alpha4 - 44352*gamma1 + 138240*gamma1^2 - 36*alpha3*(-4863 + 15568*gamma1) - 3840*gamma2) + 3*(-43 + 609768*alpha3^3 + alpha3^2*(174828 - 560448*gamma1) - 6576*gamma1 + 15360*gamma1^2 + 184320*gamma1^3 + 320*alpha4*(5 + 48*gamma1) + 6*alpha3*(2897 + 320*alpha4 - 15424*gamma1 + 46080*gamma1^2 - 1280*gamma2) + 640*gamma2 - 40960*gamma1*gamma2))*k11^2 - 2*k11*((-845 + 560960*alpha2^3 - 1893240*alpha3^3 - 5040*alpha4 - 240*alpha2^2*(1035 + 10518*alpha3 - 2096*gamma1) + 18480*gamma1 - 92160*alpha4*gamma1 + 115200*gamma1^2 - 2211840*gamma1^3 + 180*alpha3^2*(-3079 + 6288*gamma1) - 6*alpha3*(9935 + 3120*alpha4 - 26304*gamma1 - 23040*gamma1^2 - 5376*gamma2) + 4*alpha2*(10145 + 946620*alpha3^2 + 3120*alpha4 - 22464*gamma1 - 23040*gamma1^2 - 240*alpha3*(-773 + 1572*gamma1) - 5376*gamma2) + 1280*gamma2 + 104448*gamma1*gamma2)*k12 + 2*(-79 + 9472*alpha2^3 - 31968*alpha3^3 + 168*alpha4 + 3216*gamma1 + 51840*gamma1^2 - 829440*gamma1^3 - 64*alpha2^2*(73 + 666*alpha3 + 1908*gamma1) - 36*alpha3^2*(299 + 7632*gamma1) + 12*alpha2*(91 + 5328*alpha3^2 - 56*alpha4 + 3904*gamma1 - 26880*gamma1^2 + 6*alpha3*(197 + 5088*gamma1) - 320*gamma2) + 960*gamma2 + 19200*gamma1*gamma2 + 48*alpha3*(-35 + 21*alpha4 - 1464*gamma1 + 10080*gamma1^2 + 120*gamma2))*k22) - 8*k12*(2*(4736*alpha2^3 - 16*alpha2^2*(121 + 1332*alpha3 + 3816*gamma1) + 16*alpha2*(23 + 1998*alpha3^2 + 1332*gamma1 - 10080*gamma1^2 + 3*alpha3*(121 + 3816*gamma1) - 120*gamma2) - 3*(15 + 5328*alpha3^3 - 12480*gamma1^2 + 138240*gamma1^3 + 12*alpha3^2*(121 + 3816*gamma1) - 160*gamma2 - 8*gamma1* (7 + 80*gamma2) - 8*alpha3*(-23 - 1332*gamma1 + 10080*gamma1^2 + 120*gamma2)))*k12 + (9472*alpha2^3 - 16*alpha2^2*(281 + 2664*alpha3 + 7632*gamma1) + 8*alpha2*(107 + 7992*alpha3^2 - 36*alpha4 + 5400*gamma1 - 40320*gamma1^2 + 3*alpha3* (565 + 15264*gamma1) - 480*gamma2) + 3*(-27 - 10656*alpha3^3 + 24*alpha4 + 592*gamma1 + 19200*gamma1^2 - 276480*gamma1^3 - 48*alpha3^2*(71 + 1908*gamma1) + 320*gamma2 + 5120*gamma1*gamma2 + 2*alpha3*(-217 + 72*alpha4 - 10800*gamma1 + 80640*gamma1^2 + 960*gamma2)))*k22)))) + ek11*(e23*(170*k11^2*k12 + 2632*alpha2*k11^2*k12 - 22816*alpha2^2*k11^2*k12 + 33152*alpha2^3*k11^2*k12 - 2988*alpha3*k11^2*k12 + 64608*alpha2*alpha3*k11^2*k12 - 149184*alpha2^2*alpha3*k11^2*k12 - 45576*alpha3^2*k11^2*k12 + 223776*alpha2*alpha3^2*k11^2*k12 - 111888*alpha3^3*k11^2*k12 - 3840*alpha4*k11^2*k12 + 15360*alpha2*alpha4*k11^2*k12 - 23040*alpha3*alpha4*k11^2*k12 + 619*k11*k12^2 - 3852*alpha2*k11*k12^2 + 12624*alpha2^2*k11*k12^2 + 12480*alpha2^3*k11*k12^2 + 8898*alpha3*k11*k12^2 - 53232*alpha2*alpha3*k11*k12^2 - 56160*alpha2^2*alpha3*k11*k12^2 + 51444*alpha3^2*k11*k12^2 + 84240*alpha2*alpha3^2*k11*k12^2 - 42120*alpha3^3*k11*k12^2 - 12480*alpha4*k11*k12^2 + 61440*alpha2*alpha4*k11*k12^2 - 92160*alpha3*alpha4*k11*k12^2 + 1298*k12^3 - 28872*alpha2*k12^3 + 208352*alpha2^2*k12^3 - 505728*alpha2^3*k12^3 + 45948*alpha3*k12^3 - 637536*alpha2*alpha3*k12^3 + 2275776*alpha2^2*alpha3*k12^3 + 487512*alpha3^2*k12^3 - 3413664*alpha2*alpha3^2*k12^3 + 1706832*alpha3^3*k12^3 - 10560*alpha4*k12^3 + 49920*alpha2*alpha4*k12^3 - 74880*alpha3*alpha4*k12^3 - 105*k11^2*k22 + 4500*alpha2*k11^2*k22 - 18160*alpha2^2*k11^2*k22 - 18240*alpha2^3*k11^2*k22 - 4830*alpha3*k11^2*k22 + 46800*alpha2*alpha3*k11^2*k22 + 82080*alpha2^2*alpha3*k11^2*k22 - 29340*alpha3^2*k11^2*k22 - 123120*alpha2*alpha3^2*k11^2*k22 + 61560*alpha3^3*k11^2*k22 - 7680*alpha4*k11^2*k22 + 30720*alpha2*alpha4*k11^2*k22 - 46080*alpha3*alpha4*k11^2*k22 - 620*k11*k12*k22 + 17360*alpha2*k11*k12*k22 - 113600*alpha2^2*k11*k12*k22 + 277760*alpha2^3*k11*k12*k22 - 16560*alpha3*k11*k12*k22 + 296160*alpha2*alpha3*k11*k12*k22 - 1249920*alpha2^2*alpha3*k11*k12* k22 - 188640*alpha3^2*k11*k12*k22 + 1874880*alpha2*alpha3^2*k11*k12*k22 - 937440*alpha3^3*k11*k12*k22 - 37920*alpha4*k11*k12*k22 + 178560*alpha2*alpha4*k11*k12*k22 - 267840*alpha3*alpha4*k11*k12*k22 + 466*k12^2*k22 - 13304*alpha2*k12^2*k22 + 125344*alpha2^2*k12^2*k22 - 384896*alpha2^3*k12^2*k22 + 31356*alpha3*k12^2*k22 - 428832*alpha2*alpha3*k12^2*k22 + 1732032*alpha2^2*alpha3*k12^2*k22 + 361224*alpha3^2*k12^2*k22 - 2598048*alpha2*alpha3^2*k12^2*k22 + 1299024*alpha3^3*k12^2*k22 - 45600*alpha4*k12^2*k22 + 211200*alpha2*alpha4*k12^2*k22 - 316800*alpha3*alpha4*k12^2*k22 - 314*k11*k22^2 + 16176*alpha2*k11*k22^2 - 123936*alpha2^2*k11*k22^2 + 305664*alpha2^3*k11*k22^2 - 20244*alpha3*k11*k22^2 + 356208*alpha2*alpha3*k11*k22^2 - 1375488*alpha2^2*alpha3*k11*k22^2 - 255456*alpha3^2*k11*k22^2 + 2063232*alpha2*alpha3^2*k11*k22^2 - 1031616*alpha3^3*k11*k22^2 - 16080*alpha4*k11*k22^2 + 62400*alpha2*alpha4*k11*k22^2 - 93600*alpha3*alpha4*k11*k22^2 + 116*k12*k22^2 + 17016*alpha2*k12*k22^2 - 116800*alpha2^2*k12*k22^2 + 179840*alpha2^3*k12*k22^2 - 16176*alpha3*k12*k22^2 + 312048*alpha2*alpha3*k12*k22^2 - 809280*alpha2^2*alpha3*k12*k22^2 - 205272*alpha3^2*k12*k22^2 + 1213920*alpha2*alpha3^2*k12*k22^2 - 606960*alpha3^3*k12*k22^2 - 37392*alpha4*k12*k22^2 + 153408*alpha2*alpha4*k12*k22^2 - 230112*alpha3*alpha4*k12*k22^2 - 64*k22^3 + 7104*alpha2*k22^3 - 43264*alpha2^2*k22^3 + 63488*alpha2^3*k22^3 - 6768*alpha3*k22^3 + 114240*alpha2*alpha3*k22^3 - 285696*alpha2^2*alpha3*k22^3 - 74016*alpha3^2*k22^3 + 428544*alpha2*alpha3^2*k22^3 - 214272*alpha3^3*k22^3 - 15552*alpha4*k22^3 + 62208*alpha2*alpha4*k22^3 - 93312*alpha3*alpha4*k22^3 + 552960*gamma1^3*k11^2*(k12 + k22) - 64*gamma2*(20*(-1 + 4*alpha2 - 6*alpha3)*k11^3 + 20*(-13 + 12*alpha2 - 18*alpha3)*k12^3 + 4*(-30 + 34*alpha2 - 51*alpha3)*k12^2*k22 + 5*(1 - 4*alpha2 + 6*alpha3)*k12*k22^2 + 20*(1 - 4*alpha2 + 6*alpha3)*k22^3 + 5*(-1 + 4*alpha2 - 6*alpha3)*k11^2*(19*k12 + 7*k22) + 10*k11*(28*(-1 + 2*alpha2 - 3*alpha3)*k12^2 + (-13 + 34*alpha2 - 51*alpha3)*k12*k22 + (-1 + 4*alpha2 - 6*alpha3)*k22^2)) - 23040*gamma1^2*(2*(-1 + 4*alpha2 - 6*alpha3)*k11^3 + 2*(-1 + 4*alpha2 - 6*alpha3)*k11*k12*(11*k12 + 5*k22) + k11^2*((-13 + 60*alpha2 - 90*alpha3)*k12 + (-3 + 20*alpha2 - 30*alpha3)*k22) + (2*k12 + k22)*(4*(-1 + 6*alpha2 - 9*alpha3)*k12^2 + (1 + 4*alpha2 - 6*alpha3)*k12*k22 + 2*(1 - 4*alpha2 + 6*alpha3)*k22^2)) - 48*gamma1* (20*(1 + 48*alpha2^2 + 24*alpha3 + 108*alpha3^2 - 16*alpha2*(1 + 9*alpha3))*k11^3 + 2*(1069 + 15152*alpha2^2 + 9576*alpha3 + 34092*alpha3^2 - 48*alpha2*(128 + 947*alpha3) - 1440*alpha4 - 1600*gamma2)*k12^3 + 8*(532 + 2936*alpha2^2 + 1797*alpha3 + 6606*alpha3^2 - 8*alpha2*(151 + 1101*alpha3) + 60*alpha4 - 384*gamma2)*k12^2*k22 + (3185 - 3920*alpha2^2 - 2388*alpha3 - 8820*alpha3^2 + 8*alpha2*(179 + 1470*alpha3) + 960*alpha4 - 640*gamma2)*k12*k22^2 + 4*(223 - 736*alpha2^2 - 390*alpha3 - 1656*alpha3^2 + 4*alpha2*(65 + 552*alpha3))*k22^3 + k11^2*((403 + 13744*alpha2^2 + 7092*alpha3 + 30924*alpha3^2 - 24*alpha2*(197 + 1718*alpha3))*k12 + 10*(7 + 624*alpha2^2 + 204*alpha3 + 1404*alpha3^2 - 8*alpha2*(17 + 234*alpha3))*k22) + k11*(5*(257 + 6640*alpha2^2 + 3312*alpha3 + 14940*alpha3^2 - 48*alpha2*(46 + 415*alpha3))* k12^2 + 10*(115 + 1920*alpha2^2 + 300*alpha3 + 4320*alpha3^2 - 128*alpha2*(2 + 45*alpha3) + 336*alpha4 + 64*gamma2)*k12*k22 + 2*(213 + 64*alpha2^2 - 1968*alpha3 + 144*alpha3^2 - 16*alpha2*(-77 + 12*alpha3) + 480*alpha4 + 128*gamma2)*k22^2))) + ek22*(ek31*(2*(95 + 26816*alpha2^3 - 90504*alpha3^3 + 4320*alpha4 - 1392*gamma1 + 1382400*gamma1^3 - 36*alpha3^2*(-197 + 2976*gamma1) - 16*alpha2^2*(-337 + 7542*alpha3 + 2976*gamma1) + 6*alpha3*(71 + 3360*alpha4 - 4368*gamma1 - 480*gamma2) - 480*gamma2 - 46080*gamma1*gamma2 + 4*alpha2*(-251 + 45252*alpha3^2 - 3360*alpha4 + 4368*gamma1 + 36*alpha3*(-89 + 992*gamma1) + 480*gamma2))*k11^2 + 2*(-319 + 563264*alpha2^3 - 1901016*alpha3^3 + 9120*alpha4 - 16*alpha2^2* (12161 + 158418*alpha3 - 78576*gamma1) + 34512*gamma1 - 253440*alpha4*gamma1 - 184320*gamma1^2 + 3870720*gamma1^3 + 36*alpha3^2*(-12421 + 78576*gamma1) + 6*alpha3*(-7259 + 6240*alpha4 + 108288*gamma1 - 368640*gamma1^2 - 1280*gamma2) - 6400*gamma2 - 230400*gamma1*gamma2 + 4*alpha2*(6879 + 950508*alpha3^2 - 6240*alpha4 - 97728*gamma1 + 368640*gamma1^2 - 36*alpha3*(-4097 + 26192*gamma1) + 1280*gamma2))*k12^2 + (1971 + 336064*alpha2^3 - 1134216*alpha3^3 + 27360*alpha4 - 16*alpha2^2* (4361 + 94518*alpha3 - 87216*gamma1) + 46512*gamma1 - 138240*alpha4*gamma1 - 230400*gamma1^2 + 9953280*gamma1^3 + 108*alpha3^2*(-1707 + 29072*gamma1) + 6*alpha3*(-1219 + 18240*alpha4 + 114144*gamma1 - 414720*gamma1^2 - 4160*gamma2) + 320*gamma2 - 374784*gamma1*gamma2 + 4*alpha2*(79 + 567108*alpha3^2 - 18240*alpha4 - 108384*gamma1 + 414720*gamma1^2 - 12*alpha3*(-4741 + 87216*gamma1) + 4160*gamma2))*k12* k22 + (187200*alpha2^3 - 80*alpha2^2*(421 + 10530*alpha3 - 3552*gamma1) + 4*alpha2*(797 + 315900*alpha3^2 - 6528*alpha4 - 23040*gamma1 - 23040*gamma1^2 - 36*alpha3*(-747 + 5920*gamma1)) - 3*(-301 + 210600*alpha3^3 + alpha3^2*(28524 - 213120*gamma1) - 4160*gamma1 - 46080*gamma1^2 - 921600*gamma1^3 + 64*alpha4*(-59 + 960*gamma1) - 6*alpha3*(-423 + 2176*alpha4 + 10240*gamma1 + 7680*gamma1^2) + 320*gamma2 + 39936*gamma1*gamma2))*k22^2 + 4*k11*((17344*alpha2^3 - 96*alpha2^2*(-119 + 813*alpha3 - 776*gamma1) + 16*alpha2*(-79 + 7317*alpha3^2 - 1200*alpha4 - 1152*gamma1 + 20160*gamma1^2 - 6*alpha3* (307 + 2328*gamma1) + 240*gamma2) - 3*(-127 + 19512*alpha3^3 - 784*gamma1 + 19200*gamma1^2 - 737280*gamma1^3 + 1920*alpha4*(-1 + 8*gamma1) - 24*alpha3^2* (257 + 2328*gamma1) - 8*alpha3*(19 + 1200*alpha4 + 1632*gamma1 - 20160*gamma1^2 - 240*gamma2) + 960*gamma2 + 30720*gamma1*gamma2))*k12 - 2*(-183 + 29088*alpha2^3 - 98172*alpha3^3 - 2280*alpha4 + 384*gamma1 - 5760*alpha4*gamma1 + 17280*gamma1^2 - 967680*gamma1^3 - 216*alpha3^2*(127 + 28*gamma1) - 16*alpha2^2*(827 + 8181*alpha3 + 168*gamma1) + 2*alpha2*(961 + 98172*alpha3^2 + 3120*alpha4 - 2592*gamma1 - 34560*gamma1^2 + 84*alpha3*(227 + 48*gamma1) - 1120*gamma2) - 80*gamma2 + 28800*gamma1*gamma2 + alpha3*(-2313 - 9360*alpha4 + 9216*gamma1 + 103680*gamma1^2 + 3360*gamma2))*k22)) + ek32*(5*(-11 + 37440*alpha2^3 - 126360*alpha3^3 + 1728*alpha4 - 16*alpha2^2*(437 + 10530*alpha3 - 3552*gamma1) + 480*gamma1 + 13824*gamma1^2 + 552960*gamma1^3 + 36*alpha3^2*(-493 + 3552*gamma1) + 18*alpha3*(-53 + 448*alpha4 + 960*gamma1 + 1536*gamma1^2 - 64*gamma2) - 192*gamma2 - 18432*gamma1*gamma2 + 12*alpha2*(29 + 21060*alpha3^2 - 448*alpha4 + alpha3*(1860 - 14208*gamma1) - 960*gamma1 - 1536*gamma1^2 + 64*gamma2))*k11^2 + k11*((971 + 336064*alpha2^3 - 1134216*alpha3^3 + 27840*alpha4 - 16*alpha2^2*(5371 + 94518*alpha3 - 87216*gamma1) + 28752*gamma1 - 46080*alpha4*gamma1 - 230400*gamma1^2 + 9953280*gamma1^3 + 36*alpha3^2*(-6451 + 87216*gamma1) + 6*alpha3*(-4469 + 25920*alpha4 + 76608*gamma1 - 414720*gamma1^2 - 1920*gamma2) - 7680*gamma2 - 276480*gamma1*gamma2 + 12*alpha2*(1103 + 189036*alpha3^2 - 8640*alpha4 - 24896*gamma1 + 138240*gamma1^2 - 92*alpha3*(-257 + 3792*gamma1) + 640*gamma2))*k12 - 2*(-307 + 116352*alpha2^3 - 392688*alpha3^3 - 9000*alpha4 - 9264*gamma1 - 23040*alpha4*gamma1 + 69120*gamma1^2 - 3870720*gamma1^3 - 1152*alpha3^2*(104 + 21*gamma1) - 16*alpha2^2*(3613 + 32724*alpha3 + 672*gamma1) - 6*alpha3*(1567 + 6840*alpha4 - 14304*gamma1 - 69120*gamma1^2 - 960*gamma2) + 8*alpha2*(971 + 98172*alpha3^2 + 3420*alpha4 - 6672*gamma1 - 34560*gamma1^2 + 3*alpha3*(6941 + 1344*gamma1) - 480*gamma2) + 960*gamma2 + 82944*gamma1*gamma2)*k22) + 2*((-219 + 563264*alpha2^3 - 1901016*alpha3^3 + 11520*alpha4 - 16*alpha2^2*(13051 + 158418*alpha3 - 78576*gamma1) + 50832*gamma1 - 184320*alpha4*gamma1 - 138240*gamma1^2 + 3870720*gamma1^3 + 36*alpha3^2*(-13451 + 78576*gamma1) + 18*alpha3*(-2963 + 3200*alpha4 + 33984*gamma1 - 122880*gamma1^2 - 128*gamma2) - 4480*gamma2 - 215040*gamma1*gamma2 + 12*alpha2*(2803 + 316836*alpha3^2 - 3200*alpha4 + alpha3*(53004 - 314304*gamma1) - 31424*gamma1 + 122880*gamma1^2 + 128*gamma2))*k12^2 + 2*(157 + 17344*alpha2^3 - 58536*alpha3^3 + 8352*alpha4 + 29760*gamma1 + 11520*alpha4*gamma1 - 46080*gamma1^2 + 2211840*gamma1^3 + 216*alpha3^2*(75 + 776*gamma1) - 32*alpha2^2*(2439*alpha3 - 4*(91 + 582*gamma1)) + 12*alpha3*(89 + 3336*alpha4 + 2736*gamma1 - 40320*gamma1^2 - 480*gamma2) - 960*gamma2 - 99840*gamma1*gamma2 + 8*alpha2*(-263 + 14634*alpha3^2 - 3336*alpha4 - 2976*gamma1 + 40320*gamma1^2 - 6*alpha3*(589 + 4656*gamma1) + 480*gamma2))*k12*k22 + (17 + 26816*alpha2^3 - 90504*alpha3^3 + 8736*alpha4 + 6*alpha3*(59 + 6816*alpha4 - 4320*gamma1) + 21888*gamma1 + 1382400*gamma1^3 - 108*alpha3^2*(-61 + 992*gamma1) - 16*alpha2^2*(-467 + 7542*alpha3 + 2976*gamma1) + 12*alpha2*(-141 + 15084*alpha3^2 - 2272*alpha4 + 1440*gamma1 + 4*alpha3*(-325 + 2976*gamma1)) - 76800*gamma1*gamma2)* k22^2))) + ek21*(ek32*(-2*(9024*alpha2^3 - 48*alpha2^2*(89 + 846*alpha3 + 1928*gamma1) + 4*alpha2*(71 + 15228*alpha3^2 - 1920*alpha4 + 7872*gamma1 + 34560*gamma1^2 + 12*alpha3*(307 + 5784*gamma1) - 960*gamma2) - 3*(75 + 10152*alpha3^3 - 640*alpha4 + 696*gamma1 + 3840*gamma1^2 + 92160*gamma1^3 + 12*alpha3^2*(347 + 5784*gamma1) + alpha3*(302 - 3840*alpha4 + 15744*gamma1 + 69120*gamma1^2 - 1920*gamma2) - 320*gamma2 - 5120*gamma1*gamma2))*k11^2 + 2*(239 + 229056*alpha2^3 - 773064*alpha3^3 - 10080*alpha4 - 48*alpha2^2*(2413 + 21474*alpha3 - 23408*gamma1) + 63888*gamma1 - 69120*alpha4*gamma1 - 276480*gamma1^2 + 3317760*gamma1^3 + 8316*alpha3^2*(-29 + 304*gamma1) - 6720*gamma2 - 138240*gamma1*gamma2 - 6*alpha3*(4041 + 12960*alpha4 - 112992*gamma1 + 414720*gamma1^2 + 7360*gamma2) + 4*alpha2*(4461 + 386532*alpha3^2 + 12960*alpha4 + alpha3*(83628 - 842688*gamma1) - 110112*gamma1 + 414720*gamma1^2 + 7360*gamma2))*k12^2 - 2*(-815 + 170560*alpha2^3 - 575640*alpha3^3 + 1200*alpha4 - 71520*gamma1 - 172800*alpha4*gamma1 + 138240*gamma1^2 - 2211840*gamma1^3 - 3120*alpha2^2* (21 + 246*alpha3 + 16*gamma1) - 180*alpha3^2*(823 + 624*gamma1) + 4*alpha2*(2165 + 287820*alpha3^2 - 480*alpha4 + 21744*gamma1 - 115200*gamma1^2 + 60*alpha3*(821 + 624*gamma1) - 4832*gamma2) + 5920*gamma2 + 110592*gamma1*gamma2 + 6*alpha3*(-2215 + 480*alpha4 - 14544*gamma1 + 115200*gamma1^2 + 4832*gamma2))*k12*k22 + (263 - 151616*alpha2^3 + 511704*alpha3^3 - 2064*alpha4 + 16*alpha2^2*(3163 + 42642*alpha3 - 12144*gamma1) + 47760*gamma1 + 184320*alpha4*gamma1 - 46080*gamma1^2 + 552960*gamma1^3 - 36*alpha3^2*(-3169 + 12144*gamma1) - 12*alpha2*(179 + 85284*alpha3^2 - 48*alpha4 - 1824*gamma1 + 15360*gamma1^2 - 8*alpha3*(-1583 + 6072*gamma1) - 960*gamma2) - 1920*gamma2 - 49152*gamma1*gamma2 - 6*alpha3*(-623 + 144*alpha4 + 13152*gamma1 - 46080*gamma1^2 + 2880*gamma2))*k22^2 + k11*((1797 - 74432*alpha2^3 + 251208*alpha3^3 - 12480*alpha4 + 47664*gamma1 - 322560*gamma1^2 + 5529600*gamma1^3 + 48*alpha2^2*(-159 + 6978*alpha3 + 24944*gamma1) + 36*alpha3^2*(163 + 74832*gamma1) - 4*alpha2*(-643 + 125604*alpha3^2 - 15360*alpha4 + 97536*gamma1 - 322560*gamma1^2 + 12*alpha3*(-157 + 74832*gamma1) - 7680*gamma2) - 6400*gamma2 - 122880*gamma1*gamma2 - 18*alpha3*(41 + 5120*alpha4 - 32512*gamma1 + 107520*gamma1^2 + 2560*gamma2))*k12 + (47 - 180032*alpha2^3 + 607608*alpha3^3 - 2400*alpha4 + 16*alpha2^2*(3113 + 50634*alpha3 - 528*gamma1) + 30384*gamma1 + 161280*alpha4*gamma1 + 2211840*gamma1^3 - 108*alpha3^2*(-1031 + 176*gamma1) + 6*alpha3*(487 + 480*alpha4 - 25344*gamma1 + 92160*gamma1^2 - 2240*gamma2) - 4*alpha2*(387 + 303804*alpha3^2 + 480*alpha4 + alpha3*(37236 - 6336*gamma1) - 18624*gamma1 + 92160*gamma1^2 - 2240*gamma2) - 5120*gamma2 - 46080*gamma1*gamma2)* k22)) + ek31*(-40*k11*k12 - 2496*alpha2*k11*k12 + 29568*alpha2^2*k11*k12 - 75776*alpha2^3*k11*k12 + 3744*alpha3*k11*k12 - 88704*alpha2*alpha3*k11*k12 + 340992*alpha2^2*alpha3*k11*k12 + 66528*alpha3^2*k11*k12 - 511488*alpha2*alpha3^2*k11*k12 + 255744*alpha3^3*k11*k12 + 96*k12^2 - 3584*alpha2*k12^2 + 31744*alpha2^2*k12^2 - 75776*alpha2^3*k12^2 + 5376*alpha3*k12^2 - 95232*alpha2*alpha3*k12^2 + 340992*alpha2^2*alpha3*k12^2 + 71424*alpha3^2*k12^2 - 511488*alpha2*alpha3^2*k12^2 + 255744*alpha3^3*k12^2 - 296*k11*k22 + 2480*alpha2*k11*k22 + 10048*alpha2^2*k11*k22 - 37888*alpha2^3*k11*k22 - 5160*alpha3*k11*k22 - 22464*alpha2*alpha3*k11*k22 + 170496*alpha2^2*alpha3*k11*k22 + 11088*alpha3^2*k11*k22 - 255744*alpha2*alpha3^2*k11*k22 + 127872*alpha3^3*k11*k22 + 5760*alpha4*k11*k22 - 30720*alpha2*alpha4*k11*k22 + 46080*alpha3*alpha4*k11*k22 + 2830*k12*k22 - 67160*alpha2*k12*k22 + 483360*alpha2^2*k12*k22 - 1121920*alpha2^3*k12*k22 + 96660*alpha3*k12*k22 - 1428000*alpha2*alpha3*k12*k22 + 5048640*alpha2^2*alpha3*k12*k22 + 1054440*alpha3^2*k12*k22 - 7572960*alpha2*alpha3^2*k12*k22 + 3786480*alpha3^3*k12*k22 + 16320*alpha4*k12*k22 - 88320*alpha2*alpha4*k12*k22 + 132480*alpha3*alpha4*k12*k22 + 1311*k22^2 - 26724*alpha2*k22^2 + 223024*alpha2^2*k22^2 - 542016*alpha2^3*k22^2 + 38766*alpha3*k22^2 - 660432*alpha2*alpha3*k22^2 + 2439072*alpha2^2*alpha3*k22^2 + 488844*alpha3^2*k22^2 - 3658608*alpha2*alpha3^2*k22^2 + 1829304*alpha3^3*k22^2 + 5280*alpha4*k22^2 - 34560*alpha2*alpha4*k22^2 + 51840*alpha3*alpha4*k22^2 + 552960*gamma1^3*(2*k12 + k22)*(6*k11 + 6*k12 + k22) + 46080*gamma1^2*(2*k12 + k22)*((-5 + 28*alpha2 - 42*alpha3)*k11 + (-5 + 28*alpha2 - 42*alpha3)* k12 + k22 - 12*alpha2*k22 + 18*alpha3*k22) + 128*gamma2* (15*(-1 + 4*alpha2 - 6*alpha3)*k11^2 + 60*(-1 + 4*alpha2 - 6*alpha3)*k12^2 + 10*(-5 + 12*alpha2 - 18*alpha3)*k12*k22 + (-15 + 52*alpha2 - 78*alpha3)*k22^2 + 20*k11*(3*(-1 + 4*alpha2 - 6*alpha3)*k12 + (-2 + 6*alpha2 - 9*alpha3)*k22)) - 48*gamma1*(20*(-1 + 4*alpha2 - 6*alpha3 + 32*gamma2)*k11^2 - 8*(83 + 2544*alpha2^2 + 1332*alpha3 + 5724*alpha3^2 - 24*alpha2*(37 + 318*alpha3) - 320*gamma2)*k12^2 + 10*(5 + 2096*alpha2^2 + 1080*alpha3 + 4716*alpha3^2 - 16*alpha2*(34 + 393*alpha3) - 1056*alpha4 + 128*gamma2)*k12*k22 + (391 + 15568*alpha2^2 + 8256*alpha3 + 35028*alpha3^2 - 16*alpha2*(304 + 2919*alpha3) - 3840*alpha4 + 384*gamma2)*k22^2 - 4*k11*(4*(39 + 1272*alpha2^2 + 651*alpha3 + 2862*alpha3^2 - 2*alpha2*(217 + 1908*alpha3) - 160*gamma2)*k12 + (113 + 2544*alpha2^2 + 1032*alpha3 + 5724*alpha3^2 - 848*alpha2*(1 + 9*alpha3) + 960*alpha4 - 320*gamma2)* k22)))))))


M39 = (1/(122880*Eps*lamda2^6*m^2*pi^2))*(I*(20*e13*ek22*k11^4 - 608*alpha2*e13*ek22*k11^4 + 3264*alpha2^2*e13*ek22*k11^4 - 4608*alpha2^3*e13*ek22*k11^4 + 672*alpha3*e13*ek22*k11^4 - 8832*alpha2*alpha3*e13*ek22*k11^4 + 20736*alpha2^2*alpha3*e13*ek22*k11^4 + 5904*alpha3^2*e13*ek22*k11^4 - 31104*alpha2*alpha3^2*e13*ek22*k11^4 + 15552*alpha3^3*e13*ek22*k11^4 + 960*alpha4*e13*ek22*k11^4 - 3840*alpha2*alpha4*e13*ek22*k11^4 + 5760*alpha3*alpha4*e13*ek22*k11^4 - 5*e12*ek32*k11^4 + 12*alpha2*e12*ek32*k11^4 + 144*alpha2^2*e12*ek32*k11^4 - 448*alpha2^3*e12*ek32*k11^4 + 102*alpha3*e12*ek32*k11^4 - 912*alpha2*alpha3*e12*ek32*k11^4 + 2016*alpha2^2*alpha3*e12*ek32*k11^4 + 1044*alpha3^2*e12*ek32*k11^4 - 3024*alpha2*alpha3^2*e12*ek32*k11^4 + 1512*alpha3^3*e12*ek32*k11^4 - 480*alpha4*e12*ek32*k11^4 + 1920*alpha2*alpha4*e12*ek32*k11^4 - 2880*alpha3*alpha4*e12*ek32*k11^4 - 1344*e13*ek22*gamma1*k11^4 + 13824*alpha2*e13*ek22*gamma1*k11^4 - 33792*alpha2^2*e13*ek22*gamma1*k11^4 - 20736*alpha3*e13*ek22*gamma1*k11^4 + 101376*alpha2*alpha3*e13*ek22*gamma1*k11^4 - 76032*alpha3^2*e13*ek22*gamma1*k11^4 - 144*e12*ek32*gamma1*k11^4 + 384*alpha2*e12*ek32*gamma1*k11^4 + 768*alpha2^2*e12*ek32*gamma1*k11^4 - 576*alpha3*e12*ek32*gamma1*k11^4 - 2304*alpha2*alpha3*e12*ek32*gamma1*k11^4 + 1728*alpha3^2*e12*ek32*gamma1*k11^4 - 110*e13*ek21*k11^3*k12 + 1128*alpha2*e13*ek21*k11^3*k12 - 3744*alpha2^2*e13*ek21*k11^3*k12 + 3968*alpha2^3*e13*ek21*k11^3*k12 - 1452*alpha3*e13*ek21*k11^3*k12 + 10272*alpha2*alpha3*e13*ek21*k11^3*k12 - 17856*alpha2^2*alpha3*e13*ek21*k11^3*k12 - 6984*alpha3^2*e13*ek21*k11^3*k12 + 26784*alpha2*alpha3^2*e13*ek21*k11^3*k12 - 13392*alpha3^3*e13*ek21*k11^3*k12 - 960*alpha4*e13*ek21*k11^3*k12 + 3840*alpha2*alpha4*e13*ek21*k11^3*k12 - 5760*alpha3*alpha4*e13*ek21*k11^3*k12 + 17*e13*ek22*k11^3*k12 - 2284*alpha2*e13*ek22*k11^3*k12 + 12976*alpha2^2*e13*ek22*k11^3*k12 - 16448*alpha2^3*e13*ek22*k11^3*k12 + 1866*alpha3*e13*ek22*k11^3*k12 - 32688*alpha2*alpha3*e13*ek22*k11^3*k12 + 74016*alpha2^2*alpha3*e13*ek22*k11^3*k12 + 19836*alpha3^2*e13*ek22*k11^3*k12 - 111024*alpha2*alpha3^2*e13*ek22*k11^3*k12 + 55512*alpha3^3*e13*ek22*k11^3*k12 + 6240*alpha4*e13*ek22*k11^3*k12 - 24960*alpha2*alpha4*e13*ek22*k11^3*k12 + 37440*alpha3*alpha4*e13*ek22*k11^3*k12 + 25*e12*ek31*k11^3*k12 - 492*alpha2*e12*ek31*k11^3*k12 + 3376*alpha2^2*e12*ek31*k11^3*k12 - 7232*alpha2^3*e12*ek31*k11^3*k12 + 618*alpha3*e12*ek31*k11^3*k12 - 9648*alpha2*alpha3*e12*ek31*k11^3*k12 + 32544*alpha2^2*alpha3*e12*ek31*k11^3*k12 + 6876*alpha3^2*e12*ek31*k11^3*k12 - 48816*alpha2*alpha3^2*e12*ek31*k11^3*k12 + 24408*alpha3^3*e12*ek31*k11^3*k12 + 480*alpha4*e12*ek31*k11^3*k12 - 1920*alpha2*alpha4*e12*ek31*k11^3*k12 + 2880*alpha3*alpha4*e12*ek31*k11^3*k12 - 98*e12*ek32*k11^3*k12 + 1576*alpha2*e12*ek32*k11^3*k12 - 9184*alpha2^2*e12*ek32*k11^3*k12 + 17792*alpha2^3*e12*ek32*k11^3*k12 - 1764*alpha3*e12*ek32*k11^3*k12 + 25152*alpha2*alpha3*e12*ek32*k11^3*k12 - 80064*alpha2^2*alpha3*e12*ek32*k11^3*k12 - 17064*alpha3^2*e12*ek32*k11^3*k12 + 120096*alpha2*alpha3^2*e12*ek32*k11^3*k12 - 60048*alpha3^3*e12*ek32*k11^3*k12 - 2400*alpha4*e12*ek32*k11^3*k12 + 9600*alpha2*alpha4*e12*ek32*k11^3*k12 - 14400*alpha3*alpha4*e12*ek32*k11^3*k12 - 96*e13*ek21*gamma1*k11^3*k12 - 9984*alpha2*e13*ek21*gamma1*k11^3*k12 + 41472*alpha2^2*e13*ek21*gamma1*k11^3*k12 + 14976*alpha3*e13*ek21*gamma1*k11^3*k12 - 124416*alpha2*alpha3*e13*ek21*gamma1*k11^3*k12 + 93312*alpha3^2*e13*ek21*gamma1*k11^3*k12 - 5424*e13*ek22*gamma1*k11^3*k12 + 50304*alpha2*e13*ek22*gamma1*k11^3*k12 - 114432*alpha2^2*e13*ek22*gamma1*k11^3*k12 - 75456*alpha3*e13*ek22*gamma1*k11^3*k12 + 343296*alpha2*alpha3*e13*ek22*gamma1*k11^3*k12 - 257472*alpha3^2*e13*ek22*gamma1*k11^3*k12 + 2064*e12*ek31*gamma1*k11^3*k12 - 15744*alpha2*e12*ek31*gamma1*k11^3*k12 + 29952*alpha2^2*e12*ek31*gamma1*k11^3*k12 + 23616*alpha3*e12*ek31*gamma1*k11^3*k12 - 89856*alpha2*alpha3*e12*ek31*gamma1*k11^3*k12 + 67392*alpha3^2*e12*ek31*gamma1*k11^3*k12 + 576*e12*ek32*gamma1*k11^3*k12 - 3456*alpha2*e12*ek32*gamma1*k11^3*k12 + 4608*alpha2^2*e12*ek32*gamma1*k11^3*k12 + 5184*alpha3*e12*ek32*gamma1*k11^3*k12 - 13824*alpha2*alpha3*e12*ek32*gamma1*k11^3*k12 + 10368*alpha3^2*e12*ek32*gamma1*k11^3*k12 - 466*e13*ek21*k11^2*k12^2 + 4472*alpha2*e13*ek21*k11^2*k12^2 - 13408*alpha2^2*e13*ek21*k11^2*k12^2 + 11904*alpha2^3*e13*ek21*k11^2*k12^2 - 5268*alpha3*e13*ek21*k11^2*k12^2 + 34464*alpha2*alpha3*e13*ek21*k11^2*k12^2 - 53568*alpha2^2*alpha3*e13*ek21*k11^2*k12^2 - 21528*alpha3^2*e13*ek21*k11^2*k12^2 + 80352*alpha2*alpha3^2*e13*ek21*k11^2*k12^2 - 40176*alpha3^3*e13*ek21*k11^2*k12^2 - 5760*alpha4*e13*ek21*k11^2*k12^2 + 23040*alpha2*alpha4*e13*ek21*k11^2*k12^2 - 34560*alpha3*alpha4*e13*ek21*k11^2*k12^2 - 342*e13*ek22*k11^2*k12^2 - 1432*alpha2*e13*ek22*k11^2*k12^2 + 2272*alpha2^2*e13*ek22*k11^2*k12^2 + 20352*alpha2^3*e13*ek22*k11^2*k12^2 - 1452*alpha3*e13*ek22*k11^2*k12^2 + 7584*alpha2*alpha3*e13*ek22*k11^2*k12^2 - 91584*alpha2^2*alpha3*e13*ek22*k11^2*k12^2 - 16488*alpha3^2*e13*ek22*k11^2*k12^2 + 137376*alpha2*alpha3^2*e13*ek22*k11^2*k12^2 - 68688*alpha3^3*e13*ek22*k11^2*k12^2 + 14400*alpha4*e13*ek22*k11^2*k12^2 - 57600*alpha2*alpha4*e13*ek22*k11^2*k12^2 + 86400*alpha3*alpha4*e13*ek22*k11^2*k12^2 + 158*e12*ek31*k11^2*k12^2 - 2904*alpha2*e12*ek31*k11^2*k12^2 + 17248*alpha2^2*e12*ek31*k11^2*k12^2 - 24960*alpha2^3*e12*ek31*k11^2*k12^2 + 3876*alpha3*e12*ek31*k11^2*k12^2 - 49824*alpha2*alpha3*e12*ek31*k11^2*k12^2 + 112320*alpha2^2*alpha3*e12*ek31*k11^2*k12^2 + 35928*alpha3^2*e12*ek31*k11^2*k12^2 - 168480*alpha2*alpha3^2*e12*ek31*k11^2*k12^2 + 84240*alpha3^3*e12*ek31*k11^2*k12^2 + 1920*alpha4*e12*ek31*k11^2*k12^2 - 7680*alpha2*alpha4*e12*ek31*k11^2*k12^2 + 11520*alpha3*alpha4*e12*ek31*k11^2*k12^2 - 538*e12*ek32*k11^2*k12^2 + 4072*alpha2*e12*ek32*k11^2*k12^2 - 20512*alpha2^2*e12*ek32*k11^2*k12^2 + 48768*alpha2^3*e12*ek32*k11^2*k12^2 - 5148*alpha3*e12*ek32*k11^2*k12^2 + 57696*alpha2*alpha3*e12*ek32*k11^2*k12^2 - 219456*alpha2^2*alpha3*e12*ek32*k11^2*k12^2 - 40392*alpha3^2*e12*ek32*k11^2*k12^2 + 329184*alpha2*alpha3^2*e12*ek32*k11^2*k12^2 - 164592*alpha3^3*e12*ek32*k11^2*k12^2 - 3840*alpha4*e12*ek32*k11^2*k12^2 + 15360*alpha2*alpha4*e12*ek32*k11^2*k12^2 - 23040*alpha3*alpha4*e12*ek32*k11^2*k12^2 - 288*e13*ek21*gamma1*k11^2*k12^2 - 29952*alpha2*e13*ek21*gamma1*k11^2*k12^2 + 124416*alpha2^2*e13*ek21*gamma1*k11^2*k12^2 + 44928*alpha3*e13*ek21*gamma1*k11^2*k12^2 - 373248*alpha2*alpha3*e13*ek21*gamma1*k11^2*k12^2 + 279936*alpha3^2*e13*ek21*gamma1*k11^2*k12^2 - 5664*e13*ek22*gamma1*k11^2*k12^2 + 36864*alpha2*e13*ek22*gamma1*k11^2*k12^2 - 56832*alpha2^2*e13*ek22*gamma1*k11^2*k12^2 - 55296*alpha3*e13*ek22*gamma1*k11^2*k12^2 + 170496*alpha2*alpha3*e13*ek22*gamma1*k11^2*k12^2 - 127872*alpha3^2*e13*ek22*gamma1*k11^2*k12^2 + 9120*e12*ek31*gamma1*k11^2*k12^2 - 48000*alpha2*e12*ek31*gamma1*k11^2*k12^2 + 46080*alpha2^2*e12*ek31*gamma1*k11^2*k12^2 + 77760*alpha3*e12*ek31*gamma1*k11^2*k12^2 - 138240*alpha2*alpha3*e12*ek31*gamma1*k11^2*k12^2 + 103680*alpha3^2*e12*ek31*gamma1*k11^2*k12^2 - 23040*alpha4*e12*ek31*gamma1*k11^2*k12^2 + 7104*e12*ek32*gamma1*k11^2*k12^2 - 38784*alpha2*e12*ek32*gamma1*k11^2*k12^2 + 41472*alpha2^2*e12*ek32*gamma1*k11^2*k12^2 + 63936*alpha3*e12*ek32*gamma1*k11^2*k12^2 - 124416*alpha2*alpha3*e12*ek32*gamma1*k11^2*k12^2 + 93312*alpha3^2*e12*ek32*gamma1*k11^2*k12^2 - 23040*alpha4*e12*ek32*gamma1*k11^2*k12^2 - 932*e13*ek21*k11*k12^3 + 7728*alpha2*e13*ek21*k11*k12^3 - 19648*alpha2^2*e13*ek21*k11*k12^3 + 14592*alpha2^3*e13*ek21*k11*k12^3 - 8712*alpha3*e13*ek21*k11*k12^3 + 47424*alpha2*alpha3*e13*ek21*k11*k12^3 - 65664*alpha2^2*alpha3*e13*ek21*k11*k12^3 - 26928*alpha3^2*e13*ek21*k11*k12^3 + 98496*alpha2*alpha3^2*e13*ek21*k11*k12^3 - 49248*alpha3^3*e13*ek21*k11*k12^3 - 11520*alpha4*e13*ek21*k11*k12^3 + 46080*alpha2*alpha4*e13*ek21*k11*k12^3 - 69120*alpha3*alpha4*e13*ek21*k11*k12^3 - 900*e13*ek22*k11*k12^3 + 1600*alpha2*e13*ek22*k11*k12^3 - 22400*alpha2^2*e13*ek22*k11*k12^3 + 72960*alpha2^3*e13*ek22*k11*k12^3 - 5760*alpha3*e13*ek22*k11*k12^3 + 80640*alpha2*alpha3*e13*ek22*k11*k12^3 - 328320*alpha2^2*alpha3*e13*ek22*k11*k12^3 - 70560*alpha3^2*e13*ek22*k11*k12^3 + 492480*alpha2*alpha3^2*e13*ek22*k11*k12^3 - 246240*alpha3^3*e13*ek22*k11*k12^3 + 13440*alpha4*e13*ek22*k11*k12^3 - 53760*alpha2*alpha4*e13*ek22*k11*k12^3 + 80640*alpha3*alpha4*e13*ek22*k11*k12^3 + 104*e12*ek31*k11*k12^3 - 1536*alpha2*e12*ek31*k11*k12^3 - 5504*alpha2^2*e12*ek31*k11*k12^3 + 60416*alpha2^3*e12*ek31*k11*k12^3 + 1824*alpha3*e12*ek31*k11*k12^3 + 18432*alpha2*alpha3*e12*ek31*k11*k12^3 - 271872*alpha2^2*alpha3*e12*ek31*k11*k12^3 - 15264*alpha3^2*e12*ek31*k11*k12^3 + 407808*alpha2*alpha3^2*e12*ek31*k11*k12^3 - 203904*alpha3^3*e12*ek31*k11*k12^3 + 1920*alpha4*e12*ek31*k11*k12^3 - 7680*alpha2*alpha4*e12*ek31*k11*k12^3 + 11520*alpha3*alpha4*e12*ek31*k11*k12^3 - 944*e12*ek32*k11*k12^3 + 3136*alpha2*e12*ek32*k11*k12^3 - 25216*alpha2^2*e12*ek32*k11*k12^3 + 100864*alpha2^3*e12*ek32*k11*k12^3 - 4224*alpha3*e12*ek32*k11*k12^3 + 73728*alpha2*alpha3*e12*ek32*k11*k12^3 - 453888*alpha2^2*alpha3*e12*ek32*k11*k12^3 - 53856*alpha3^2*e12*ek32*k11*k12^3 + 680832*alpha2*alpha3^2*e12*ek32*k11*k12^3 - 340416*alpha3^3*e12*ek32*k11*k12^3 - 1920*alpha4*e12*ek32*k11*k12^3 + 7680*alpha2*alpha4*e12*ek32*k11*k12^3 - 11520*alpha3*alpha4*e12*ek32*k11*k12^3 + 4416*e13*ek21*gamma1*k11*k12^3 - 93696*alpha2*e13*ek21*gamma1*k11*k12^3 + 304128*alpha2^2*e13*ek21*gamma1*k11*k12^3 + 140544*alpha3*e13*ek21*gamma1*k11*k12^3 - 912384*alpha2*alpha3*e13*ek21*gamma1*k11*k12^3 + 684288*alpha3^2*e13*ek21*gamma1*k11*k12^3 + 1920*e13*ek22*gamma1*k11*k12^3 - 53760*alpha2*e13*ek22*gamma1*k11*k12^3 + 184320*alpha2^2*e13*ek22*gamma1*k11*k12^3 + 80640*alpha3*e13*ek22*gamma1*k11*k12^3 - 552960*alpha2*alpha3*e13*ek22*gamma1*k11*k12^3 + 414720*alpha3^2*e13*ek22*gamma1*k11*k12^3 + 17568*e12*ek31*gamma1*k11*k12^3 - 92928*alpha2*e12*ek31*gamma1*k11*k12^3 + 90624*alpha2^2*e12*ek31*gamma1*k11*k12^3 + 162432*alpha3*e12*ek31*gamma1*k11*k12^3 - 271872*alpha2*alpha3*e12*ek31*gamma1*k11*k12^3 + 203904*alpha3^2*e12*ek31*gamma1*k11*k12^3 - 92160*alpha4*e12*ek31*gamma1*k11*k12^3 + 16032*e12*ek32*gamma1*k11*k12^3 - 83712*alpha2*e12*ek32*gamma1*k11*k12^3 + 78336*alpha2^2*e12*ek32*gamma1*k11*k12^3 + 148608*alpha3*e12*ek32*gamma1*k11*k12^3 - 235008*alpha2*alpha3*e12*ek32*gamma1*k11*k12^3 + 176256*alpha3^2*e12*ek32*gamma1*k11*k12^3 - 92160*alpha4*e12*ek32*gamma1*k11*k12^3 - 576*e13*ek21*k12^4 + 4064*alpha2*e13*ek21*k12^4 - 8704*alpha2^2*e13*ek21*k12^4 + 6656*alpha2^3*e13*ek21*k12^4 - 4176*alpha3*e13*ek21*k12^4 + 18432*alpha2*alpha3*e13*ek21*k12^4 - 29952*alpha2^2*alpha3*e13*ek21*k12^4 - 8064*alpha3^2*e13*ek21*k12^4 + 44928*alpha2*alpha3^2*e13*ek21*k12^4 - 22464*alpha3^3*e13*ek21*k12^4 - 7680*alpha4*e13*ek21*k12^4 + 30720*alpha2*alpha4*e13*ek21*k12^4 - 46080*alpha3*alpha4*e13*ek21*k12^4 - 532*e13*ek22*k12^4 + 1072*alpha2*e13*ek22*k12^4 - 20544*alpha2^2*e13*ek22*k12^4 + 59136*alpha2^3*e13*ek22*k12^4 - 2568*alpha3*e13*ek22*k12^4 + 65472*alpha2*alpha3*e13*ek22*k12^4 - 266112*alpha2^2*alpha3*e13*ek22*k12^4 - 51984*alpha3^2*e13*ek22*k12^4 + 399168*alpha2*alpha3^2*e13*ek22*k12^4 - 199584*alpha3^3*e13*ek22*k12^4 + 3840*alpha4*e13*ek22*k12^4 - 15360*alpha2*alpha4*e13*ek22*k12^4 + 23040*alpha3*alpha4*e13*ek22*k12^4 - 60*e12*ek31*k12^4 + 1680*alpha2*e12*ek31*k12^4 - 27840*alpha2^2*e12*ek31*k12^4 + 103680*alpha2^3*e12*ek31*k12^4 - 2520*alpha3*e12*ek31*k12^4 + 83520*alpha2*alpha3*e12*ek31*k12^4 - 466560*alpha2^2*alpha3*e12*ek31*k12^4 - 62640*alpha3^2*e12*ek31*k12^4 + 699840*alpha2*alpha3^2*e12*ek31*k12^4 - 349920*alpha3^3*e12*ek31*k12^4 - 588*e12*ek32*k12^4 + 1680*alpha2*e12*ek32*k12^4 - 25536*alpha2^2*e12*ek32*k12^4 + 103680*alpha2^3*e12*ek32*k12^4 - 2520*alpha3*e12*ek32*k12^4 + 76608*alpha2*alpha3*e12*ek32*k12^4 - 466560*alpha2^2*alpha3*e12*ek32*k12^4 - 57456*alpha3^2*e12*ek32*k12^4 + 699840*alpha2*alpha3^2*e12*ek32*k12^4 - 349920*alpha3^3*e12*ek32*k12^4 + 4608*e13*ek21*gamma1*k12^4 - 73728*alpha2*e13*ek21*gamma1*k12^4 + 221184*alpha2^2*e13*ek21*gamma1*k12^4 + 110592*alpha3*e13*ek21*gamma1*k12^4 - 663552*alpha2*alpha3*e13*ek21*gamma1*k12^4 + 497664*alpha3^2*e13*ek21*gamma1*k12^4 + 3648*e13*ek22*gamma1*k12^4 - 58368*alpha2*e13*ek22*gamma1*k12^4 + 175104*alpha2^2*e13*ek22*gamma1*k12^4 + 87552*alpha3*e13*ek22*gamma1*k12^4 - 525312*alpha2*alpha3*e13*ek22*gamma1*k12^4 + 393984*alpha3^2*e13*ek22*gamma1*k12^4 + 11520*e12*ek31*gamma1*k12^4 - 61440*alpha2*e12*ek31*gamma1*k12^4 + 61440*alpha2^2*e12*ek31*gamma1*k12^4 + 115200*alpha3*e12*ek31*gamma1*k12^4 - 184320*alpha2*alpha3*e12*ek31*gamma1*k12^4 + 138240*alpha3^2*e12*ek31*gamma1*k12^4 - 92160*alpha4*e12*ek31*gamma1*k12^4 + 11520*e12*ek32*gamma1*k12^4 - 61440*alpha2*e12*ek32*gamma1*k12^4 + 61440*alpha2^2*e12*ek32*gamma1*k12^4 + 115200*alpha3*e12*ek32*gamma1*k12^4 - 184320*alpha2*alpha3*e12*ek32*gamma1*k12^4 + 138240*alpha3^2*e12*ek32*gamma1*k12^4 - 92160*alpha4*e12*ek32*gamma1*k12^4 - 91*e13*ek21*k11^3*k22 + 852*alpha2*e13*ek21*k11^3*k22 - 2448*alpha2^2*e13*ek21*k11^3*k22 + 1984*alpha2^3*e13*ek21*k11^3*k22 - 1158*alpha3*e13*ek21*k11^3*k22 + 6864*alpha2*alpha3*e13*ek21*k11^3*k22 - 8928*alpha2^2*alpha3*e13*ek21*k11^3*k22 - 4788*alpha3^2*e13*ek21*k11^3*k22 + 13392*alpha2*alpha3^2*e13*ek21*k11^3*k22 - 6696*alpha3^3*e13*ek21*k11^3*k22 - 480*alpha4*e13*ek21*k11^3*k22 + 1920*alpha2*alpha4*e13*ek21*k11^3*k22 - 2880*alpha3*alpha4*e13*ek21*k11^3*k22 + 13*e13*ek22*k11^3*k22 - 892*alpha2*e13*ek22*k11^3*k22 + 7152*alpha2^2*e13*ek22*k11^3*k22 - 10048*alpha2^3*e13*ek22*k11^3*k22 + 618*alpha3*e13*ek22*k11^3*k22 - 18576*alpha2*alpha3*e13*ek22*k11^3*k22 + 45216*alpha2^2*alpha3*e13*ek22*k11^3*k22 + 11772*alpha3^2*e13*ek22*k11^3*k22 - 67824*alpha2*alpha3^2*e13*ek22*k11^3*k22 + 33912*alpha3^3*e13*ek22*k11^3*k22 + 2880*alpha4*e13*ek22*k11^3*k22 - 11520*alpha2*alpha4*e13*ek22*k11^3*k22 + 17280*alpha3*alpha4*e13*ek22*k11^3*k22 - 10*e12*ek31*k11^3*k22 + 168*alpha2*e12*ek31*k11^3*k22 + 96*alpha2^2*e12*ek31*k11^3*k22 - 4992*alpha2^3*e12*ek31*k11^3*k22 - 372*alpha3*e12*ek31*k11^3*k22 + 192*alpha2*alpha3*e12*ek31*k11^3*k22 + 22464*alpha2^2*alpha3*e12*ek31*k11^3*k22 - 504*alpha3^2*e12*ek31*k11^3*k22 - 33696*alpha2*alpha3^2*e12*ek31*k11^3*k22 + 16848*alpha3^3*e12*ek31*k11^3*k22 + 480*alpha4*e12*ek31*k11^3*k22 - 1920*alpha2*alpha4*e12*ek31*k11^3*k22 + 2880*alpha3*alpha4*e12*ek31*k11^3*k22 + 84*e12*ek32*k11^3*k22 + 544*alpha2*e12*ek32*k11^3*k22 - 3584*alpha2^2*e12*ek32*k11^3*k22 + 2816*alpha2^3*e12*ek32*k11^3*k22 - 696*alpha3*e12*ek32*k11^3*k22 + 10272*alpha2*alpha3*e12*ek32*k11^3*k22 - 12672*alpha2^2*alpha3*e12*ek32*k11^3*k22 - 7344*alpha3^2*e12*ek32*k11^3*k22 + 19008*alpha2*alpha3^2*e12*ek32*k11^3*k22 - 9504*alpha3^3*e12*ek32*k11^3*k22 - 480*alpha4*e12*ek32*k11^3*k22 + 1920*alpha2*alpha4*e12*ek32*k11^3*k22 - 2880*alpha3*alpha4*e12*ek32*k11^3*k22 - 48*e13*ek21*gamma1*k11^3*k22 - 4992*alpha2*e13*ek21*gamma1*k11^3*k22 + 20736*alpha2^2*e13*ek21*gamma1*k11^3*k22 + 7488*alpha3*e13*ek21*gamma1*k11^3*k22 - 62208*alpha2*alpha3*e13*ek21*gamma1*k11^3*k22 + 46656*alpha3^2*e13*ek21*gamma1*k11^3*k22 - 3504*e13*ek22*gamma1*k11^3*k22 + 31104*alpha2*e13*ek22*gamma1*k11^3*k22 - 68352*alpha2^2*e13*ek22*gamma1*k11^3*k22 - 46656*alpha3*e13*ek22*gamma1*k11^3*k22 + 205056*alpha2*alpha3*e13*ek22*gamma1*k11^3*k22 - 153792*alpha3^2*e13*ek22*gamma1*k11^3*k22 + 1344*e12*ek31*gamma1*k11^3*k22 - 13824*alpha2*e12*ek31*gamma1*k11^3*k22 + 33792*alpha2^2*e12*ek31*gamma1*k11^3*k22 + 14976*alpha3*e12*ek31*gamma1*k11^3*k22 - 101376*alpha2*alpha3*e12*ek31*gamma1*k11^3*k22 + 76032*alpha3^2*e12*ek31*gamma1*k11^3*k22 + 23040*alpha4*e12*ek31*gamma1*k11^3*k22 + 288*e12*ek32*gamma1*k11^3*k22 - 2688*alpha2*e12*ek32*gamma1*k11^3*k22 + 6144*alpha2^2*e12*ek32*gamma1*k11^3*k22 - 1728*alpha3*e12*ek32*gamma1*k11^3*k22 - 18432*alpha2*alpha3*e12*ek32*gamma1*k11^3*k22 + 13824*alpha3^2*e12*ek32*gamma1*k11^3*k22 + 23040*alpha4*e12*ek32*gamma1*k11^3*k22 - 299*e13*ek21*k11^2*k12*k22 + 1316*alpha2*e13*ek21*k11^2*k12*k22 + 10224*alpha2^2*e13*ek21*k11^2*k12*k22 - 42816*alpha2^3*e13*ek21*k11^2*k12*k22 - 534*alpha3*e13*ek21*k11^2*k12*k22 - 36432*alpha2*alpha3*e13*ek21*k11^2*k12*k22 + 192672*alpha2^2*alpha3*e13*ek21*k11^2*k12*k22 + 31644*alpha3^2*e13*ek21*k11^2*k12*k22 - 289008*alpha2*alpha3^2*e13*ek21*k11^2*k12*k22 + 144504*alpha3^3*e13*ek21*k11^2*k12*k22 - 5760*alpha4*e13*ek21*k11^2*k12*k22 + 23040*alpha2*alpha4*e13*ek21*k11^2*k12*k22 - 34560*alpha3*alpha4*e13*ek21*k11^2*k12*k22 + 15*e13*ek22*k11^2*k12*k22 - 2540*alpha2*e13*ek22*k11^2*k12*k22 + 17520*alpha2^2*e13*ek22*k11^2*k12*k22 - 12480*alpha2^3*e13*ek22*k11^2*k12*k22 + 810*alpha3*e13*ek22*k11^2*k12*k22 - 39600*alpha2*alpha3*e13*ek22*k11^2*k12*k22 + 56160*alpha2^2*alpha3*e13*ek22*k11^2*k12*k22 + 19980*alpha3^2*e13*ek22*k11^2*k12*k22 - 84240*alpha2*alpha3^2*e13*ek22*k11^2*k12*k22 + 42120*alpha3^3*e13*ek22*k11^2*k12*k22 + 12000*alpha4*e13*ek22*k11^2*k12*k22 - 51840*alpha2*alpha4*e13*ek22*k11^2*k12*k22 + 77760*alpha3*alpha4*e13*ek22*k11^2*k12*k22 + 200*e12*ek31*k11^2*k12*k22 - 3360*alpha2*e12*ek31*k11^2*k12*k22 + 28800*alpha2^2*e12*ek31*k11^2*k12*k22 - 79360*alpha2^3*e12*ek31*k11^2*k12*k22 + 4440*alpha3*e12*ek31*k11^2*k12*k22 - 84000*alpha2*alpha3*e12*ek31*k11^2*k12*k22 + 357120*alpha2^2*alpha3*e12*ek31*k11^2*k12*k22 + 61200*alpha3^2*e12*ek31*k11^2*k12*k22 - 535680*alpha2*alpha3^2*e12*ek31*k11^2*k12*k22 + 267840*alpha3^3*e12*ek31*k11^2*k12*k22 + 2400*alpha4*e12*ek31*k11^2*k12*k22 - 9600*alpha2*alpha4*e12*ek31*k11^2*k12*k22 + 14400*alpha3*alpha4*e12*ek31*k11^2*k12*k22 + 304*e12*ek32*k11^2*k12*k22 - 56*alpha2*e12*ek32*k11^2*k12*k22 + 6176*alpha2^2*e12*ek32*k11^2*k12*k22 - 35584*alpha2^3*e12*ek32*k11^2*k12*k22 + 84*alpha3*e12*ek32*k11^2*k12*k22 - 19008*alpha2*alpha3*e12*ek32*k11^2*k12*k22 + 160128*alpha2^2*alpha3*e12*ek32*k11^2*k12*k22 + 14616*alpha3^2*e12*ek32*k11^2*k12*k22 - 240192*alpha2*alpha3^2*e12*ek32*k11^2*k12*k22 + 120096*alpha3^3*e12*ek32*k11^2*k12*k22 + 1920*alpha2*alpha4*e12*ek32*k11^2*k12*k22 - 2880*alpha3*alpha4*e12*ek32*k11^2*k12*k22 - 1968*e13*ek21*gamma1*k11^2*k12*k22 - 1152*alpha2*e13*ek21*gamma1*k11^2*k12*k22 + 36096*alpha2^2*e13*ek21*gamma1*k11^2*k12*k22 + 1728*alpha3*e13*ek21*gamma1*k11^2*k12*k22 - 108288*alpha2*alpha3*e13*ek21*gamma1*k11^2*k12*k22 + 81216*alpha3^2*e13*ek21*gamma1*k11^2*k12*k22 - 9840*e13*ek22*gamma1*k11^2*k12*k22 + 71040*alpha2*e13*ek22*gamma1*k11^2*k12*k22 - 134400*alpha2^2*e13*ek22*gamma1*k11^2*k12*k22 - 106560*alpha3*e13*ek22*gamma1*k11^2*k12*k22 + 403200*alpha2*alpha3*e13*ek22*gamma1*k11^2*k12*k22 - 302400*alpha3^2*e13*ek22*gamma1*k11^2*k12*k22 + 5280*e12*ek31*gamma1*k11^2*k12*k22 - 26880*alpha2*e12*ek31*gamma1*k11^2*k12*k22 + 23040*alpha2^2*e12*ek31*gamma1*k11^2*k12*k22 + 17280*alpha3*e12*ek31*gamma1*k11^2*k12*k22 - 69120*alpha2*alpha3*e12*ek31*gamma1*k11^2*k12*k22 + 51840*alpha3^2*e12*ek31*gamma1*k11^2*k12*k22 + 92160*alpha4*e12*ek31*gamma1*k11^2*k12*k22 + 4128*e12*ek32*gamma1*k11^2*k12*k22 - 23808*alpha2*e12*ek32*gamma1*k11^2*k12*k22 + 29184*alpha2^2*e12*ek32*gamma1*k11^2*k12*k22 + 12672*alpha3*e12*ek32*gamma1*k11^2*k12*k22 - 87552*alpha2*alpha3*e12*ek32*gamma1*k11^2*k12*k22 + 65664*alpha3^2*e12*ek32*gamma1*k11^2*k12*k22 + 92160*alpha4*e12*ek32*gamma1*k11^2*k12*k22 - 908*e13*ek21*k11*k12^2*k22 + 5152*alpha2*e13*ek21*k11*k12^2*k22 + 15808*alpha2^2*e13*ek21*k11*k12^2*k22 - 87552*alpha2^3*e13*ek21*k11*k12^2*k22 - 3648*alpha3*e13*ek21*k11*k12^2*k22 - 64704*alpha2*alpha3*e13*ek21*k11*k12^2*k22 + 393984*alpha2^2*alpha3*e13*ek21*k11*k12^2*k22 + 61488*alpha3^2*e13*ek21*k11*k12^2*k22 - 590976*alpha2*alpha3^2*e13*ek21*k11*k12^2*k22 + 295488*alpha3^3*e13*ek21*k11*k12^2*k22 - 16320*alpha4*e13*ek21*k11*k12^2*k22 + 69120*alpha2*alpha4*e13*ek21*k11*k12^2*k22 - 103680*alpha3*alpha4*e13*ek21*k11*k12^2*k22 - 432*e13*ek22*k11*k12^2*k22 + 952*alpha2*e13*ek22*k11*k12^2*k22 - 6688*alpha2^2*e13*ek22*k11*k12^2*k22 + 43008*alpha2^3*e13*ek22*k11*k12^2*k22 - 5628*alpha3*e13*ek22*k11*k12^2*k22 + 38496*alpha2*alpha3*e13*ek22*k11*k12^2*k22 - 193536*alpha2^2*alpha3*e13*ek22*k11*k12^2*k22 - 42696*alpha3^2*e13*ek22*k11*k12^2*k22 + 290304*alpha2*alpha3^2*e13*ek22*k11*k12^2*k22 - 145152*alpha3^3*e13*ek22*k11*k12^2*k22 + 16800*alpha4*e13*ek22*k11*k12^2*k22 - 73728*alpha2*alpha4*e13*ek22*k11*k12^2*k22 + 110592*alpha3*alpha4*e13*ek22*k11*k12^2*k22 + 304*e12*ek31*k11*k12^2*k22 - 3496*alpha2*e12*ek31*k11*k12^2*k22 + 23456*alpha2^2*e12*ek31*k11*k12^2*k22 - 43264*alpha2^3*e12*ek31*k11*k12^2*k22 + 4884*alpha3*e12*ek31*k11*k12^2*k22 - 68448*alpha2*alpha3*e12*ek31*k11*k12^2*k22 + 194688*alpha2^2*alpha3*e12*ek31*k11*k12^2*k22 + 49896*alpha3^2*e12*ek31*k11*k12^2*k22 - 292032*alpha2*alpha3^2*e12*ek31*k11*k12^2*k22 + 146016*alpha3^3*e12*ek31*k11*k12^2*k22 + 1440*alpha4*e12*ek31*k11*k12^2*k22 - 7680*alpha2*alpha4*e12*ek31*k11*k12^2*k22 + 11520*alpha3*alpha4*e12*ek31*k11*k12^2*k22 + 276*e12*ek32*k11*k12^2*k22 - 3144*alpha2*e12*ek32*k11*k12^2*k22 + 21984*alpha2^2*e12*ek32*k11*k12^2*k22 - 43264*alpha2^3*e12*ek32*k11*k12^2*k22 + 4356*alpha3*e12*ek32*k11*k12^2*k22 - 64608*alpha2*alpha3*e12*ek32*k11*k12^2*k22 + 194688*alpha2^2*alpha3*e12*ek32*k11*k12^2*k22 + 47448*alpha3^2*e12*ek32*k11*k12^2*k22 - 292032*alpha2*alpha3^2*e12*ek32*k11*k12^2*k22 + 146016*alpha3^3*e12*ek32*k11*k12^2*k22 + 1440*alpha4*e12*ek32*k11*k12^2*k22 - 5376*alpha2*alpha4*e12*ek32*k11*k12^2*k22 + 8064*alpha3*alpha4*e12*ek32*k11*k12^2*k22 + 3264*e13*ek21*gamma1*k11*k12^2*k22 - 82944*alpha2*e13*ek21*gamma1*k11*k12^2*k22 + 279552*alpha2^2*e13*ek21*gamma1*k11*k12^2*k22 + 124416*alpha3*e13*ek21*gamma1*k11*k12^2*k22 - 838656*alpha2*alpha3*e13*ek21*gamma1*k11*k12^2*k22 + 628992*alpha3^2*e13*ek21*gamma1*k11*k12^2*k22 - 2784*e13*ek22*gamma1*k11*k12^2*k22 - 28800*alpha2*e13*ek22*gamma1*k11*k12^2*k22 + 141312*alpha2^2*e13*ek22*gamma1*k11*k12^2*k22 + 43200*alpha3*e13*ek22*gamma1*k11*k12^2*k22 - 423936*alpha2*alpha3*e13*ek22*gamma1*k11*k12^2*k22 + 317952*alpha3^2*e13*ek22*gamma1*k11*k12^2*k22 + 17088*e12*ek31*gamma1*k11*k12^2*k22 - 87168*alpha2*e12*ek31*gamma1*k11*k12^2*k22 + 75264*alpha2^2*e12*ek31*gamma1*k11*k12^2*k22 + 119232*alpha3*e12*ek31*gamma1*k11*k12^2*k22 - 225792*alpha2*alpha3*e12*ek31*gamma1*k11*k12^2*k22 + 169344*alpha3^2*e12*ek31*gamma1*k11*k12^2*k22 + 46080*alpha4*e12*ek31*gamma1*k11*k12^2*k22 + 15552*e12*ek32*gamma1*k11*k12^2*k22 - 81024*alpha2*e12*ek32*gamma1*k11*k12^2*k22 + 75264*alpha2^2*e12*ek32*gamma1*k11*k12^2*k22 + 110016*alpha3*e12*ek32*gamma1*k11*k12^2*k22 - 225792*alpha2*alpha3*e12*ek32*gamma1*k11*k12^2*k22 + 169344*alpha3^2*e12*ek32*gamma1*k11*k12^2*k22 + 46080*alpha4*e12*ek32*gamma1*k11*k12^2*k22 - 936*e13*ek21*k12^3*k22 + 5488*alpha2*e13*ek21*k12^3*k22 + 8064*alpha2^2*e13*ek21*k12^3*k22 - 60160*alpha2^3*e13*ek21*k12^3*k22 - 4392*alpha3*e13*ek21*k12^3*k22 - 40704*alpha2*alpha3*e13*ek21*k12^3*k22 + 270720*alpha2^2*alpha3*e13*ek21*k12^3*k22 + 42912*alpha3^2*e13*ek21*k12^3*k22 - 406080*alpha2*alpha3^2*e13*ek21*k12^3*k22 + 203040*alpha3^3*e13*ek21*k12^3*k22 - 15360*alpha4*e13*ek21*k12^3*k22 + 66048*alpha2*alpha4*e13*ek21*k12^3*k22 - 99072*alpha3*alpha4*e13*ek21*k12^3*k22 - 540*e13*ek22*k12^3*k22 + 3344*alpha2*e13*ek22*k12^3*k22 - 28480*alpha2^2*e13*ek22*k12^3*k22 + 73472*alpha2^3*e13*ek22*k12^3*k22 - 6456*alpha3*e13*ek22*k12^3*k22 + 91776*alpha2*alpha3*e13*ek22*k12^3*k22 - 330624*alpha2^2*alpha3*e13*ek22*k12^3*k22 - 73584*alpha3^2*e13*ek22*k12^3*k22 + 495936*alpha2*alpha3^2*e13*ek22*k12^3*k22 - 247968*alpha3^3*e13*ek22*k12^3*k22 + 5760*alpha4*e13*ek22*k12^3*k22 - 25344*alpha2*alpha4*e13*ek22*k12^3*k22 + 38016*alpha3*alpha4*e13*ek22*k12^3*k22 - 108*e12*ek31*k12^3*k22 + 2976*alpha2*e12*ek31*k12^3*k22 - 28480*alpha2^2*e12*ek31*k12^3*k22 + 100864*alpha2^3*e12*ek31*k12^3*k22 - 3984*alpha3*e12*ek31*k12^3*k22 + 84096*alpha2*alpha3*e12*ek31*k12^3*k22 - 453888*alpha2^2*alpha3*e12*ek31*k12^3*k22 - 62064*alpha3^2*e12*ek31*k12^3*k22 + 680832*alpha2*alpha3^2*e12*ek31*k12^3*k22 - 340416*alpha3^3*e12*ek31*k12^3*k22 - 1920*alpha4*e12*ek31*k12^3*k22 + 5376*alpha2*alpha4*e12*ek31*k12^3*k22 - 8064*alpha3*alpha4*e12*ek31*k12^3*k22 - 144*e12*ek32*k12^3*k22 - 960*alpha2*e12*ek32*k12^3*k22 - 6656*alpha2^2*e12*ek32*k12^3*k22 + 60416*alpha2^3*e12*ek32*k12^3*k22 + 960*alpha3*e12*ek32*k12^3*k22 + 22464*alpha2*alpha3*e12*ek32*k12^3*k22 - 271872*alpha2^2*alpha3*e12*ek32*k12^3*k22 - 18720*alpha3^2*e12*ek32*k12^3*k22 + 407808*alpha2*alpha3^2*e12*ek32*k12^3*k22 - 203904*alpha3^3*e12*ek32*k12^3*k22 + 1920*alpha4*e12*ek32*k12^3*k22 - 9984*alpha2*alpha4*e12*ek32*k12^3*k22 + 14976*alpha3*alpha4*e12*ek32*k12^3*k22 + 6720*e13*ek21*gamma1*k12^3*k22 - 107520*alpha2*e13*ek21*gamma1*k12^3*k22 + 322560*alpha2^2*e13*ek21*gamma1*k12^3*k22 + 161280*alpha3*e13*ek21*gamma1*k12^3*k22 - 967680*alpha2*alpha3*e13*ek21*gamma1*k12^3*k22 + 725760*alpha3^2*e13*ek21*gamma1*k12^3*k22 + 4512*e13*ek22*gamma1*k12^3*k22 - 87552*alpha2*e13*ek22*gamma1*k12^3*k22 + 265728*alpha2^2*e13*ek22*gamma1*k12^3*k22 + 131328*alpha3*e13*ek22*gamma1*k12^3*k22 - 797184*alpha2*alpha3*e13*ek22*gamma1*k12^3*k22 + 597888*alpha3^2*e13*ek22*gamma1*k12^3*k22 + 16608*e12*ek31*gamma1*k12^3*k22 - 86016*alpha2*e12*ek31*gamma1*k12^3*k22 + 78336*alpha2^2*e12*ek31*gamma1*k12^3*k22 + 152064*alpha3*e12*ek31*gamma1*k12^3*k22 - 235008*alpha2*alpha3*e12*ek31*gamma1*k12^3*k22 + 176256*alpha3^2*e12*ek31*gamma1*k12^3*k22 - 92160*alpha4*e12*ek31*gamma1*k12^3*k22 + 16992*e12*ek32*gamma1*k12^3*k22 - 90624*alpha2*e12*ek32*gamma1*k12^3*k22 + 90624*alpha2^2*e12*ek32*gamma1*k12^3*k22 + 158976*alpha3*e12*ek32*gamma1*k12^3*k22 - 271872*alpha2*alpha3*e12*ek32*gamma1*k12^3*k22 + 203904*alpha3^2*e12*ek32*gamma1*k12^3*k22 - 92160*alpha4*e12*ek32*gamma1*k12^3*k22 - 91*e13*ek21*k11^2*k22^2 - 196*alpha2*e13*ek21*k11^2*k22^2 + 8976*alpha2^2*e13*ek21*k11^2*k22^2 - 24384*alpha2^3*e13*ek21*k11^2*k22^2 + 654*alpha3*e13*ek21*k11^2*k22^2 - 28368*alpha2*alpha3*e13*ek21*k11^2*k22^2 + 109728*alpha2^2*alpha3*e13*ek21*k11^2*k22^2 + 22356*alpha3^2*e13*ek21*k11^2*k22^2 - 164592*alpha2*alpha3^2*e13*ek21*k11^2*k22^2 + 82296*alpha3^3*e13*ek21*k11^2*k22^2 - 1440*alpha4*e13*ek21*k11^2*k22^2 + 5760*alpha2*alpha4*e13*ek21*k11^2*k22^2 - 8640*alpha3*alpha4*e13*ek21*k11^2*k22^2 + 89*e13*ek22*k11^2*k22^2 - 2220*alpha2*e13*ek22*k11^2*k22^2 + 17776*alpha2^2*e13*ek22*k11^2*k22^2 - 41024*alpha2^3*e13*ek22*k11^2*k22^2 + 2610*alpha3*e13*ek22*k11^2*k22^2 - 50640*alpha2*alpha3*e13*ek22*k11^2*k22^2 + 184608*alpha2^2*alpha3*e13*ek22*k11^2*k22^2 + 35964*alpha3^2*e13*ek22*k11^2*k22^2 - 276912*alpha2*alpha3^2*e13*ek22*k11^2*k22^2 + 138456*alpha3^3*e13*ek22*k11^2*k22^2 + 2880*alpha4*e13*ek22*k11^2*k22^2 - 10752*alpha2*alpha4*e13*ek22*k11^2*k22^2 + 16128*alpha3*alpha4*e13*ek22*k11^2*k22^2 - 14*e12*ek31*k11^2*k22^2 - 184*alpha2*e12*ek31*k11^2*k22^2 + 5024*alpha2^2*e12*ek31*k11^2*k22^2 - 20096*alpha2^3*e12*ek31*k11^2*k22^2 + 156*alpha3*e12*ek31*k11^2*k22^2 - 14592*alpha2*alpha3*e12*ek31*k11^2*k22^2 + 90432*alpha2^2*alpha3*e12*ek31*k11^2*k22^2 + 10584*alpha3^2*e12*ek31*k11^2*k22^2 - 135648*alpha2*alpha3^2*e12*ek31*k11^2*k22^2 + 67824*alpha3^3*e12*ek31*k11^2*k22^2 + 480*alpha4*e12*ek31*k11^2*k22^2 - 1920*alpha2*alpha4*e12*ek31*k11^2*k22^2 + 2880*alpha3*alpha4*e12*ek31*k11^2*k22^2 + 22*e12*ek32*k11^2*k22^2 - 152*alpha2*e12*ek32*k11^2*k22^2 + 5216*alpha2^2*e12*ek32*k11^2*k22^2 - 20096*alpha2^3*e12*ek32*k11^2*k22^2 + 108*alpha3*e12*ek32*k11^2*k22^2 - 15072*alpha2*alpha3*e12*ek32*k11^2*k22^2 + 90432*alpha2^2*alpha3*e12*ek32*k11^2*k22^2 + 10872*alpha3^2*e12*ek32*k11^2*k22^2 - 135648*alpha2*alpha3^2*e12*ek32*k11^2*k22^2 + 67824*alpha3^3*e12*ek32*k11^2*k22^2 + 480*alpha4*e12*ek32*k11^2*k22^2 - 2304*alpha2*alpha4*e12*ek32*k11^2*k22^2 + 3456*alpha3*alpha4*e12*ek32*k11^2*k22^2 + 48*e13*ek21*gamma1*k11^2*k22^2 + 4992*alpha2*e13*ek21*gamma1*k11^2*k22^2 - 13056*alpha2^2*e13*ek21*gamma1*k11^2*k22^2 - 7488*alpha3*e13*ek21*gamma1*k11^2*k22^2 + 39168*alpha2*alpha3*e13*ek21*gamma1*k11^2*k22^2 - 29376*alpha3^2*e13*ek21*gamma1*k11^2*k22^2 - 3312*e13*ek22*gamma1*k11^2*k22^2 + 28032*alpha2*e13*ek22*gamma1*k11^2*k22^2 - 59136*alpha2^2*e13*ek22*gamma1*k11^2*k22^2 - 42048*alpha3*e13*ek22*gamma1*k11^2*k22^2 + 177408*alpha2*alpha3*e13*ek22*gamma1*k11^2*k22^2 - 133056*alpha3^2*e13*ek22*gamma1*k11^2*k22^2 + 1632*e12*ek31*gamma1*k11^2*k22^2 - 12672*alpha2*e12*ek31*gamma1*k11^2*k22^2 + 24576*alpha2^2*e12*ek31*gamma1*k11^2*k22^2 + 7488*alpha3*e12*ek31*gamma1*k11^2*k22^2 - 73728*alpha2*alpha3*e12*ek31*gamma1*k11^2*k22^2 + 55296*alpha3^2*e12*ek31*gamma1*k11^2*k22^2 + 46080*alpha4*e12*ek31*gamma1*k11^2*k22^2 + 1440*e12*ek32*gamma1*k11^2*k22^2 - 12672*alpha2*e12*ek32*gamma1*k11^2*k22^2 + 24576*alpha2^2*e12*ek32*gamma1*k11^2*k22^2 + 7488*alpha3*e12*ek32*gamma1*k11^2*k22^2 - 73728*alpha2*alpha3*e12*ek32*gamma1*k11^2*k22^2 + 55296*alpha3^2*e12*ek32*gamma1*k11^2*k22^2 + 46080*alpha4*e12*ek32*gamma1*k11^2*k22^2 - 429*e13*ek21*k11*k12*k22^2 + 68*alpha2*e13*ek21*k11*k12*k22^2 + 29232*alpha2^2*e13*ek21*k11*k12*k22^2 - 85440*alpha2^3*e13*ek21*k11*k12*k22^2 + 1938*alpha3*e13*ek21*k11*k12*k22^2 - 96144*alpha2*alpha3*e13*ek21*k11*k12*k22^2 + 384480*alpha2^2*alpha3*e13*ek21*k11*k12*k22^2 + 78444*alpha3^2*e13*ek21*k11*k12*k22^2 - 576720*alpha2*alpha3^2*e13*ek21*k11*k12*k22^2 + 288360*alpha3^3*e13*ek21*k11*k12*k22^2 - 8160*alpha4*e13*ek21*k11*k12*k22^2 + 33792*alpha2*alpha4*e13*ek21*k11*k12*k22^2 - 50688*alpha3*alpha4*e13*ek21*k11*k12*k22^2 + 91*e13*ek22*k11*k12*k22^2 - 3476*alpha2*e13*ek22*k11*k12*k22^2 + 28848*alpha2^2*e13*ek22*k11*k12*k22^2 - 64576*alpha2^3*e13*ek22*k11*k12*k22^2 + 3414*alpha3*e13*ek22*k11*k12*k22^2 - 79440*alpha2*alpha3*e13*ek22*k11*k12*k22^2 + 290592*alpha2^2*alpha3*e13*ek22*k11*k12*k22^2 + 54252*alpha3^2*e13*ek22*k11*k12*k22^2 - 435888*alpha2*alpha3^2*e13*ek22*k11*k12*k22^2 + 217944*alpha3^3*e13*ek22*k11*k12*k22^2 + 7200*alpha4*e13*ek22*k11*k12*k22^2 - 28416*alpha2*alpha4*e13*ek22*k11*k12*k22^2 + 42624*alpha3*alpha4*e13*ek22*k11*k12*k22^2 + 28*e12*ek31*k11*k12*k22^2 - 200*alpha2*e12*ek31*k11*k12*k22^2 + 8096*alpha2^2*e12*ek31*k11*k12*k22^2 - 35584*alpha2^3*e12*ek31*k11*k12*k22^2 + 300*alpha3*e12*ek31*k11*k12*k22^2 - 24864*alpha2*alpha3*e12*ek31*k11*k12*k22^2 + 160128*alpha2^2*alpha3*e12*ek31*k11*k12*k22^2 + 19080*alpha3^2*e12*ek31*k11*k12*k22^2 - 240192*alpha2*alpha3^2*e12*ek31*k11*k12*k22^2 + 120096*alpha3^3*e12*ek31*k11*k12*k22^2 + 2304*alpha2*alpha4*e12*ek31*k11*k12*k22^2 - 3456*alpha3*alpha4*e12*ek31*k11*k12*k22^2 + 250*e12*ek32*k11*k12*k22^2 - 3432*alpha2*e12*ek32*k11*k12*k22^2 + 29824*alpha2^2*e12*ek32*k11*k12*k22^2 - 79360*alpha2^3*e12*ek32*k11*k12*k22^2 + 4548*alpha3*e12*ek32*k11*k12*k22^2 - 87168*alpha2*alpha3*e12*ek32*k11*k12*k22^2 + 357120*alpha2^2*alpha3*e12*ek32*k11*k12*k22^2 + 63648*alpha3^2*e12*ek32*k11*k12*k22^2 - 535680*alpha2*alpha3^2*e12*ek32*k11*k12*k22^2 + 267840*alpha3^3*e12*ek32*k11*k12*k22^2 + 2400*alpha4*e12*ek32*k11*k12*k22^2 - 9216*alpha2*alpha4*e12*ek32*k11*k12*k22^2 + 13824*alpha3*alpha4*e12*ek32*k11*k12*k22^2 + 2448*e13*ek21*gamma1*k11*k12*k22^2 - 21504*alpha2*e13*ek21*gamma1*k11*k12*k22^2 + 65280*alpha2^2*e13*ek21*gamma1*k11*k12*k22^2 + 32256*alpha3*e13*ek21*gamma1*k11*k12*k22^2 - 195840*alpha2*alpha3*e13*ek21*gamma1*k11*k12*k22^2 + 146880*alpha3^2*e13*ek21*gamma1*k11*k12*k22^2 - 2544*e13*ek22*gamma1*k11*k12*k22^2 + 10368*alpha2*e13*ek22*gamma1*k11*k12*k22^2 - 2304*alpha2^2*e13*ek22*gamma1*k11*k12*k22^2 - 15552*alpha3*e13*ek22*gamma1*k11*k12*k22^2 + 6912*alpha2*alpha3*e13*ek22*gamma1*k11*k12*k22^2 - 5184*alpha3^2*e13*ek22*gamma1*k11*k12*k22^2 + 5280*e12*ek31*gamma1*k11*k12*k22^2 - 27648*alpha2*e12*ek31*gamma1*k11*k12*k22^2 + 29184*alpha2^2*e12*ek31*gamma1*k11*k12*k22^2 + 18432*alpha3*e12*ek31*gamma1*k11*k12*k22^2 - 87552*alpha2*alpha3*e12*ek31*gamma1*k11*k12*k22^2 + 65664*alpha3^2*e12*ek31*gamma1*k11*k12*k22^2 + 92160*alpha4*e12*ek31*gamma1*k11*k12*k22^2 + 4896*e12*ek32*gamma1*k11*k12*k22^2 - 26880*alpha2*e12*ek32*gamma1*k11*k12*k22^2 + 23040*alpha2^2*e12*ek32*gamma1*k11*k12*k22^2 + 17280*alpha3*e12*ek32*gamma1*k11*k12*k22^2 - 69120*alpha2*alpha3*e12*ek32*gamma1*k11*k12*k22^2 + 51840*alpha3^2*e12*ek32*gamma1*k11*k12*k22^2 + 92160*alpha4*e12*ek32*gamma1*k11*k12*k22^2 - 646*e13*ek21*k12^2*k22^2 + 1592*alpha2*e13*ek21*k12^2*k22^2 + 26528*alpha2^2*e13*ek21*k12^2*k22^2 - 87168*alpha2^3*e13*ek21*k12^2*k22^2 + 492*alpha3*e13*ek21*k12^2*k22^2 - 91680*alpha2*alpha3*e13*ek21*k12^2*k22^2 + 392256*alpha2^2*alpha3*e13*ek21*k12^2*k22^2 + 77832*alpha3^2*e13*ek21*k12^2*k22^2 - 588384*alpha2*alpha3^2*e13*ek21*k12^2*k22^2 + 294192*alpha3^3*e13*ek21*k12^2*k22^2 - 11520*alpha4*e13*ek21*k12^2*k22^2 + 48384*alpha2*alpha4*e13*ek21*k12^2*k22^2 - 72576*alpha3*alpha4*e13*ek21*k12^2*k22^2 - 84*e13*ek22*k12^2*k22^2 - 544*alpha2*e13*ek22*k12^2*k22^2 + 6208*alpha2^2*e13*ek22*k12^2*k22^2 - 18432*alpha2^3*e13*ek22*k12^2*k22^2 - 144*alpha3*e13*ek22*k12^2*k22^2 - 14784*alpha2*alpha3*e13*ek22*k12^2*k22^2 + 82944*alpha2^2*alpha3*e13*ek22*k12^2*k22^2 + 8208*alpha3^2*e13*ek22*k12^2*k22^2 - 124416*alpha2*alpha3^2*e13*ek22*k12^2*k22^2 + 62208*alpha3^3*e13*ek22*k12^2*k22^2 + 3840*alpha4*e13*ek22*k12^2*k22^2 - 15360*alpha2*alpha4*e13*ek22*k12^2*k22^2 + 23040*alpha3*alpha4*e13*ek22*k12^2*k22^2 - 202*e12*ek31*k12^2*k22^2 + 3576*alpha2*e12*ek31*k12^2*k22^2 - 20576*alpha2^2*e12*ek31*k12^2*k22^2 + 48768*alpha2^3*e12*ek31*k12^2*k22^2 - 4404*alpha3*e12*ek31*k12^2*k22^2 + 57312*alpha2*alpha3*e12*ek31*k12^2*k22^2 - 219456*alpha2^2*alpha3*e12*ek31*k12^2*k22^2 - 39672*alpha3^2*e12*ek31*k12^2*k22^2 + 329184*alpha2*alpha3^2*e12*ek31*k12^2*k22^2 - 164592*alpha3^3*e12*ek31*k12^2*k22^2 - 3840*alpha4*e12*ek31*k12^2*k22^2 + 17664*alpha2*alpha4*e12*ek31*k12^2*k22^2 - 26496*alpha3*alpha4*e12*ek31*k12^2*k22^2 + 114*e12*ek32*k12^2*k22^2 - 2696*alpha2*e12*ek32*k12^2*k22^2 + 17120*alpha2^2*e12*ek32*k12^2*k22^2 - 24960*alpha2^3*e12*ek32*k12^2*k22^2 + 3564*alpha3*e12*ek32*k12^2*k22^2 - 49440*alpha2*alpha3*e12*ek32*k12^2*k22^2 + 112320*alpha2^2*alpha3*e12*ek32*k12^2*k22^2 + 35640*alpha3^2*e12*ek32*k12^2*k22^2 - 168480*alpha2*alpha3^2*e12*ek32*k12^2*k22^2 + 84240*alpha3^3*e12*ek32*k12^2*k22^2 + 1920*alpha4*e12*ek32*k12^2*k22^2 - 7680*alpha2*alpha4*e12*ek32*k12^2*k22^2 + 11520*alpha3*alpha4*e12*ek32*k12^2*k22^2 + 4800*e13*ek21*gamma1*k12^2*k22^2 - 57600*alpha2*e13*ek21*gamma1*k12^2*k22^2 + 165888*alpha2^2*e13*ek21*gamma1*k12^2*k22^2 + 86400*alpha3*e13*ek21*gamma1*k12^2*k22^2 - 497664*alpha2*alpha3*e13*ek21*gamma1*k12^2*k22^2 + 373248*alpha3^2*e13*ek21*gamma1*k12^2*k22^2 + 3072*e13*ek22*gamma1*k12^2*k22^2 - 46464*alpha2*e13*ek22*gamma1*k12^2*k22^2 + 133632*alpha2^2*e13*ek22*gamma1*k12^2*k22^2 + 63936*alpha3*e13*ek22*gamma1*k12^2*k22^2 - 400896*alpha2*alpha3*e13*ek22*gamma1*k12^2*k22^2 + 300672*alpha3^2*e13*ek22*gamma1*k12^2*k22^2 + 23040*alpha4*e13*ek22*gamma1*k12^2*k22^2 + 7872*e12*ek31*gamma1*k12^2*k22^2 - 41088*alpha2*e12*ek31*gamma1*k12^2*k22^2 + 41472*alpha2^2*e12*ek31*gamma1*k12^2*k22^2 + 67392*alpha3*e12*ek31*gamma1*k12^2*k22^2 - 124416*alpha2*alpha3*e12*ek31*gamma1*k12^2*k22^2 + 93312*alpha3^2*e12*ek31*gamma1*k12^2*k22^2 - 23040*alpha4*e12*ek31*gamma1*k12^2*k22^2 + 8928*e12*ek32*gamma1*k12^2*k22^2 - 48000*alpha2*e12*ek32*gamma1*k12^2*k22^2 + 46080*alpha2^2*e12*ek32*gamma1*k12^2*k22^2 + 77760*alpha3*e12*ek32*gamma1*k12^2*k22^2 - 138240*alpha2*alpha3*e12*ek32*gamma1*k12^2*k22^2 + 103680*alpha3^2*e12*ek32*gamma1*k12^2*k22^2 - 23040*alpha4*e12*ek32*gamma1*k12^2*k22^2 - 85*e13*ek21*k11*k22^3 - 180*alpha2*e13*ek21*k11*k22^3 + 6704*alpha2^2*e13*ek21*k11*k22^3 - 19008*alpha2^3*e13*ek21*k11*k22^3 + 630*alpha3*e13*ek21*k11*k22^3 - 21456*alpha2*alpha3*e13*ek21*k11*k22^3 + 85536*alpha2^2*alpha3*e13*ek21*k11*k22^3 + 17100*alpha3^2*e13*ek21*k11*k22^3 - 128304*alpha2*alpha3^2*e13*ek21*k11*k22^3 + 64152*alpha3^3*e13*ek21*k11*k22^3 - 1440*alpha4*e13*ek21*k11*k22^3 + 5376*alpha2*alpha4*e13*ek21*k11*k22^3 - 8064*alpha3*alpha4*e13*ek21*k11*k22^3 + 25*e13*ek22*k11*k22^3 - 700*alpha2*e13*ek22*k11*k22^3 + 3600*alpha2^2*e13*ek22*k11*k22^3 - 2240*alpha2^3*e13*ek22*k11*k22^3 + 810*alpha3*e13*ek22*k11*k22^3 - 9840*alpha2*alpha3*e13*ek22*k11*k22^3 + 10080*alpha2^2*alpha3*e13*ek22*k11*k22^3 + 6660*alpha3^2*e13*ek22*k11*k22^3 - 15120*alpha2*alpha3^2*e13*ek22*k11*k22^3 + 7560*alpha3^3*e13*ek22*k11*k22^3 + 960*alpha4*e13*ek22*k11*k22^3 - 3840*alpha2*alpha4*e13*ek22*k11*k22^3 + 5760*alpha3*alpha4*e13*ek22*k11*k22^3 - 34*e12*ek31*k11*k22^3 + 696*alpha2*e12*ek31*k11*k22^3 - 3712*alpha2^2*e12*ek31*k11*k22^3 + 2816*alpha2^3*e12*ek31*k11*k22^3 - 924*alpha3*e12*ek31*k11*k22^3 + 10752*alpha2*alpha3*e12*ek31*k11*k22^3 - 12672*alpha2^2*alpha3*e12*ek31*k11*k22^3 - 7776*alpha3^2*e12*ek31*k11*k22^3 + 19008*alpha2*alpha3^2*e12*ek31*k11*k22^3 - 9504*alpha3^3*e12*ek31*k11*k22^3 - 480*alpha4*e12*ek31*k11*k22^3 + 1536*alpha2*alpha4*e12*ek31*k11*k22^3 - 2304*alpha3*alpha4*e12*ek31*k11*k22^3 + 12*e12*ek32*k11*k22^3 + 32*alpha2*e12*ek32*k11*k22^3 + 288*alpha2^2*e12*ek32*k11*k22^3 - 4992*alpha2^3*e12*ek32*k11*k22^3 - 48*alpha3*e12*ek32*k11*k22^3 - 864*alpha2*alpha3*e12*ek32*k11*k22^3 + 22464*alpha2^2*alpha3*e12*ek32*k11*k22^3 + 648*alpha3^2*e12*ek32*k11*k22^3 - 33696*alpha2*alpha3^2*e12*ek32*k11*k22^3 + 16848*alpha3^3*e12*ek32*k11*k22^3 - 48*e13*ek21*gamma1*k11*k22^3 + 384*alpha2*e13*ek21*gamma1*k11*k22^3 + 768*alpha2^2*e13*ek21*gamma1*k11*k22^3 - 576*alpha3*e13*ek21*gamma1*k11*k22^3 - 2304*alpha2*alpha3*e13*ek21*gamma1*k11*k22^3 + 1728*alpha3^2*e13*ek21*gamma1*k11*k22^3 + 720*e13*ek22*gamma1*k11*k22^3 - 1920*alpha2*e13*ek22*gamma1*k11*k22^3 - 3840*alpha2^2*e13*ek22*gamma1*k11*k22^3 + 8640*alpha3*e13*ek22*gamma1*k11*k22^3 + 11520*alpha2*alpha3*e13*ek22*gamma1*k11*k22^3 - 8640*alpha3^2*e13*ek22*gamma1*k11*k22^3 - 23040*alpha4*e13*ek22*gamma1*k11*k22^3 + 480*e12*ek31*gamma1*k11*k22^3 - 2688*alpha2*e12*ek31*gamma1*k11*k22^3 + 6144*alpha2^2*e12*ek31*gamma1*k11*k22^3 - 1728*alpha3*e12*ek31*gamma1*k11*k22^3 - 18432*alpha2*alpha3*e12*ek31*gamma1*k11*k22^3 + 13824*alpha3^2*e12*ek31*gamma1*k11*k22^3 + 23040*alpha4*e12*ek31*gamma1*k11*k22^3 + 1344*e12*ek32*gamma1*k11*k22^3 - 13824*alpha2*e12*ek32*gamma1*k11*k22^3 + 33792*alpha2^2*e12*ek32*gamma1*k11*k22^3 + 14976*alpha3*e12*ek32*gamma1*k11*k22^3 - 101376*alpha2*alpha3*e12*ek32*gamma1*k11*k22^3 + 76032*alpha3^2*e12*ek32*gamma1*k11*k22^3 + 23040*alpha4*e12*ek32*gamma1*k11*k22^3 - 271*e13*ek21*k12*k22^3 + 884*alpha2*e13*ek21*k12*k22^3 + 7952*alpha2^2*e13*ek21*k12*k22^3 - 28608*alpha2^3*e13*ek21*k12*k22^3 - 126*alpha3*e13*ek21*k12*k22^3 - 28656*alpha2*alpha3*e13*ek21*k12*k22^3 + 128736*alpha2^2*alpha3*e13*ek21*k12*k22^3 + 25092*alpha3^2*e13*ek21*k12*k22^3 - 193104*alpha2*alpha3^2*e13*ek21*k12*k22^3 + 96552*alpha3^3*e13*ek21*k12*k22^3 - 4800*alpha4*e13*ek21*k12*k22^3 + 19200*alpha2*alpha4*e13*ek21*k12*k22^3 - 28800*alpha3*alpha4*e13*ek21*k12*k22^3 + 17*e13*ek22*k12*k22^3 - 588*alpha2*e13*ek22*k12*k22^3 + 3888*alpha2^2*e13*ek22*k12*k22^3 - 7232*alpha2^3*e13*ek22*k12*k22^3 + 642*alpha3*e13*ek22*k12*k22^3 - 10704*alpha2*alpha3*e13*ek22*k12*k22^3 + 32544*alpha2^2*alpha3*e13*ek22*k12*k22^3 + 7308*alpha3^2*e13*ek22*k12*k22^3 - 48816*alpha2*alpha3^2*e13*ek22*k12*k22^3 + 24408*alpha3^3*e13*ek22*k12*k22^3 + 960*alpha4*e13*ek22*k12*k22^3 - 3840*alpha2*alpha4*e13*ek22*k12*k22^3 + 5760*alpha3*alpha4*e13*ek22*k12*k22^3 - 156*e12*ek31*k12*k22^3 + 1904*alpha2*e12*ek31*k12*k22^3 - 9568*alpha2^2*e12*ek31*k12*k22^3 + 17792*alpha2^3*e12*ek31*k12*k22^3 - 2376*alpha3*e12*ek31*k12*k22^3 + 26784*alpha2*alpha3*e12*ek31*k12*k22^3 - 80064*alpha2^2*alpha3*e12*ek31*k12*k22^3 - 18648*alpha3^2*e12*ek31*k12*k22^3 + 120096*alpha2*alpha3^2*e12*ek31*k12*k22^3 - 60048*alpha3^3*e12*ek31*k12*k22^3 - 1920*alpha4*e12*ek31*k12*k22^3 + 7680*alpha2*alpha4*e12*ek31*k12*k22^3 - 11520*alpha3*alpha4*e12*ek31*k12*k22^3 + 17*e12*ek32*k12*k22^3 - 588*alpha2*e12*ek32*k12*k22^3 + 3888*alpha2^2*e12*ek32*k12*k22^3 - 7232*alpha2^3*e12*ek32*k12*k22^3 + 642*alpha3*e12*ek32*k12*k22^3 - 10704*alpha2*alpha3*e12*ek32*k12*k22^3 + 32544*alpha2^2*alpha3*e12*ek32*k12*k22^3 + 7308*alpha3^2*e12*ek32*k12*k22^3 - 48816*alpha2*alpha3^2*e12*ek32*k12*k22^3 + 24408*alpha3^3*e12*ek32*k12*k22^3 + 960*alpha4*e12*ek32*k12*k22^3 - 3840*alpha2*alpha4*e12*ek32*k12*k22^3 + 5760*alpha3*alpha4*e12*ek32*k12*k22^3 + 528*e13*ek21*gamma1*k12*k22^3 - 9216*alpha2*e13*ek21*gamma1*k12*k22^3 + 31488*alpha2^2*e13*ek21*gamma1*k12*k22^3 + 13824*alpha3*e13*ek21*gamma1*k12*k22^3 - 94464*alpha2*alpha3*e13*ek21*gamma1*k12*k22^3 + 70848*alpha3^2*e13*ek21*gamma1*k12*k22^3 + 2064*e13*ek22*gamma1*k12*k22^3 - 15744*alpha2*e13*ek22*gamma1*k12*k22^3 + 29952*alpha2^2*e13*ek22*gamma1*k12*k22^3 + 23616*alpha3*e13*ek22*gamma1*k12*k22^3 - 89856*alpha2*alpha3*e13*ek22*gamma1*k12*k22^3 + 67392*alpha3^2*e13*ek22*gamma1*k12*k22^3 + 768*e12*ek31*gamma1*k12*k22^3 - 3456*alpha2*e12*ek31*gamma1*k12*k22^3 + 4608*alpha2^2*e12*ek31*gamma1*k12*k22^3 + 5184*alpha3*e12*ek31*gamma1*k12*k22^3 - 13824*alpha2*alpha3*e12*ek31*gamma1*k12*k22^3 + 10368*alpha3^2*e12*ek31*gamma1*k12*k22^3 + 2064*e12*ek32*gamma1*k12*k22^3 - 15744*alpha2*e12*ek32*gamma1*k12*k22^3 + 29952*alpha2^2*e12*ek32*gamma1*k12*k22^3 + 23616*alpha3*e12*ek32*gamma1*k12*k22^3 - 89856*alpha2*alpha3*e12*ek32*gamma1*k12*k22^3 + 67392*alpha3^2*e12*ek32*gamma1*k12*k22^3 - 57*e13*ek21*k22^4 + 428*alpha2*e13*ek21*k22^4 - 688*alpha2^2*e13*ek21*k22^4 - 448*alpha2^3*e13*ek21*k22^4 - 402*alpha3*e13*ek21*k22^4 + 1104*alpha2*alpha3*e13*ek21*k22^4 + 2016*alpha2^2*alpha3*e13*ek21*k22^4 - 108*alpha3^2*e13*ek21*k22^4 - 3024*alpha2*alpha3^2*e13*ek21*k22^4 + 1512*alpha3^3*e13*ek21*k22^4 - 960*alpha4*e13*ek21*k22^4 + 3840*alpha2*alpha4*e13*ek21*k22^4 - 5760*alpha3*alpha4*e13*ek21*k22^4 - 57*e12*ek31*k22^4 + 428*alpha2*e12*ek31*k22^4 - 688*alpha2^2*e12*ek31*k22^4 - 448*alpha2^3*e12*ek31*k22^4 - 402*alpha3*e12*ek31*k22^4 + 1104*alpha2*alpha3*e12*ek31*k22^4 + 2016*alpha2^2*alpha3*e12*ek31*k22^4 - 108*alpha3^2*e12*ek31*k22^4 - 3024*alpha2*alpha3^2*e12*ek31*k22^4 + 1512*alpha3^3*e12*ek31*k22^4 - 960*alpha4*e12*ek31*k22^4 + 3840*alpha2*alpha4*e12*ek31*k22^4 - 5760*alpha3*alpha4*e12*ek31*k22^4 - 144*e13*ek21*gamma1*k22^4 + 384*alpha2*e13*ek21*gamma1*k22^4 + 768*alpha2^2*e13*ek21*gamma1*k22^4 - 576*alpha3*e13*ek21*gamma1*k22^4 - 2304*alpha2*alpha3*e13*ek21*gamma1*k22^4 + 1728*alpha3^2*e13*ek21*gamma1*k22^4 - 144*e12*ek31*gamma1*k22^4 + 384*alpha2*e12*ek31*gamma1*k22^4 + 768*alpha2^2*e12*ek31*gamma1*k22^4 - 576*alpha3*e12*ek31*gamma1*k22^4 - 2304*alpha2*alpha3*e12*ek31*gamma1*k22^4 + 1728*alpha3^2*e12*ek31*gamma1*k22^4 + ek12*((-e23)*((-1 + 4*alpha2 - 6*alpha3)*(-45 + 112*alpha2^2 + 252*alpha3^2 - 480*alpha4 - 144*gamma1 + 36*alpha3*(-3 + 8*gamma1) - 8*alpha2*(-19 + 42*alpha3 + 24*gamma1))*k11^4 + k11^3*((-1 + 4*alpha2 - 6*alpha3)*(-253 + 7152*alpha2^2 + 16092*alpha3^2 - 3840*alpha4 + 336*gamma1 + 36*alpha3*(39 + 328*gamma1) - 8*alpha2*(37 + 2682*alpha3 + 984*gamma1))*k12 + (47 + 19008*alpha2^3 - 64152*alpha3^3 + 1440*alpha4 + 144*gamma1 + 18*alpha3*(-21 + 480*alpha4 + 32*gamma1) - 36*alpha3^2*(487 + 48*gamma1) - 16*alpha2^2*(427 + 5346*alpha3 + 48*gamma1) + 12*alpha2*(1 + 10692*alpha3^2 - 480*alpha4 - 32*gamma1 + 4*alpha3*(457 + 48*gamma1)))*k22) + k11^2*(2*(-1 + 4*alpha2 - 6*alpha3)*(-251 + 10896*alpha2^2 + 24516*alpha3^2 - 5760*alpha4 + 1728*gamma1 + 36*alpha3*(65 + 864*gamma1) - 24*alpha2*(25 + 1362*alpha3 + 864*gamma1))* k12^2 + 5*(61 + 17088*alpha2^3 - 57672*alpha3^3 + 1632*alpha4 + 6*alpha3*(-37 + 1728*alpha4 - 672*gamma1) - 144*gamma1 - 108*alpha3^2*(139 + 272*gamma1) - 48*alpha2^2*(115 + 1602*alpha3 + 272*gamma1) + 4*alpha2*(-31 + 28836*alpha3^2 - 1728*alpha4 + 672*gamma1 + 36*alpha3*(127 + 272*gamma1)))*k12*k22 + (119 + 24384*alpha2^3 - 82296*alpha3^3 + 1440*alpha4 + 4*alpha2*(-29 + 41148*alpha3^2 - 2304*alpha4 + alpha3*(6804 - 9792*gamma1) - 2688*gamma1) - 48*alpha2^2*(173 + 2286*alpha3 - 272*gamma1) + 1872*gamma1 + 23040*alpha4*gamma1 + 108*alpha3^2*(-205 + 272*gamma1) + 6*alpha3*(-31 + 2304*alpha4 + 1728*gamma1))*k22^2) - 2*k12*(4*(-1 + 4*alpha2 - 6*alpha3)*(57 + 208*alpha2^2 + 468*alpha3^2 + 960*alpha4 - 8*alpha2*(35 + 78*alpha3 - 864*gamma1) - 1152*gamma1 - 36*alpha3*(-5 + 288*gamma1))*k12^3 + 2*(-193 + 3648*alpha2^3 - 12312*alpha3^3 - 2880*alpha4 + 4*alpha2*(443 + 6156*alpha3^2 + 2880*alpha4 + alpha3*(2964 - 57024*gamma1) - 7008*gamma1) - 6*alpha3*(323 + 2880*alpha4 - 6720*gamma1) - 16*alpha2^2*(307 + 1026*alpha3 - 4752*gamma1) + 3216*gamma1 + 6912*alpha4*gamma1 + 396*alpha3^2*(-17 + 432*gamma1))*k12^2*k22 + 3*(-79 + 1984*alpha2^3 - 6696*alpha3^3 - 960*alpha4 - 6*alpha3*(149 + 960*alpha4 - 1248*gamma1) - 48*alpha2^2*(47 + 186*alpha3 - 432*gamma1) + 12*alpha2*(63 + 1116*alpha3^2 + 320*alpha4 + alpha3*(484 - 5184*gamma1) - 416*gamma1) + 304*gamma1 + 36*alpha3^2*(-101 + 1296*gamma1))*k12*k22^2 + (-1 + 4*alpha2 - 6*alpha3)* (79 + 496*alpha2^2 + 1116*alpha3^2 + 960*alpha4 + alpha3*(420 - 7776*gamma1) - 8*alpha2*(55 + 186*alpha3 - 648*gamma1) + 48*gamma1)*k22^3) + k11*(20*(-1 + 4*alpha2 - 6*alpha3)*(-33 + 752*alpha2^2 + 1692*alpha3^2 - 768*alpha4 + 480*gamma1 + 108*alpha3*(1 + 56*gamma1) - 8*alpha2*(-7 + 282*alpha3 + 504*gamma1))*k12^3 + 8*(95 + 10944*alpha2^3 - 36936*alpha3^3 + 2040*alpha4 + 12*alpha3*(31 + 1056*alpha4 - 1272*gamma1) - 1056*gamma1 - 2880*alpha4*gamma1 - 756*alpha3^2*(11 + 104*gamma1) - 16*alpha2^2*(143 + 3078*alpha3 + 2184*gamma1) + 12*alpha2*(-49 + 6156*alpha3^2 - 704*alpha4 + 888*gamma1 + alpha3*(748 + 8736*gamma1)))*k12^2*k22 + (42816*alpha2^3 - 16*alpha2^2*(631 + 12042*alpha3 + 2256*gamma1) + 4*alpha2*(-505 + 72252*alpha3^2 - 6720*alpha4 - 2016*gamma1 + 36*alpha3*(257 + 752*gamma1)) + 3*(129 - 48168*alpha3^3 + 1072*gamma1 + 384*alpha4*(5 + 24*gamma1) + 2*alpha3*(265 + 6720*alpha4 + 864*gamma1) - 12*alpha3^2*(911 + 2256*gamma1)))*k12*k22^2 + (75 - 1984*alpha2^3 + 6696*alpha3^3 + 960*alpha4 + alpha3^2*(3636 - 46656*gamma1) + 6*alpha3*(145 + 960*alpha4 - 1248*gamma1) - 4*alpha2*(185 + 3348*alpha3^2 + 960*alpha4 + alpha3*(1452 - 15552*gamma1) - 1248*gamma1) + 48*alpha2^2*(47 + 186*alpha3 - 432*gamma1) + 432*gamma1)*k22^3)) + ek21*(ek32*((-1 + 4*alpha2 - 6*alpha3)*(-33 + 2032*alpha2^2 + 4572*alpha3^2 - 480*alpha4 + 1776*gamma1 - 24*alpha2*(9 + 254*alpha3 + 328*gamma1) + 12*alpha3*(37 + 984*gamma1))*k11^3 - 4*(27584*alpha2^3 + 4*alpha2*(359 + 46548*alpha3^2 + 1920*alpha4 + alpha3*(6300 - 52992*gamma1) - 9600*gamma1) - 16*alpha2^2*(565 + 7758*alpha3 - 4416*gamma1) - 3*(87 + 31032*alpha3^3 + alpha3^2*(5820 - 52992*gamma1) + 6*alpha3*(93 + 640*alpha4 - 3520*gamma1) - 1728*gamma1 + 640*alpha4*(1 + 12*gamma1)))*k12^3 - 4*(-217 + 16960*alpha2^3 - 57240*alpha3^3 - 2400*alpha4 - 16*alpha2^2*(343 + 4770*alpha3 - 4440*gamma1) - 18*alpha3*(77 + 752*alpha4 - 3680*gamma1) + 6888*gamma1 - 16128*alpha4*gamma1 + 108*alpha3^2*(-83 + 1480*gamma1) + 4*alpha2*(331 + 28620*alpha3^2 + 2256*alpha4 - 10368*gamma1 - 3552*alpha3*(-1 + 15*gamma1)))*k12^2*k22 + 8*(34 + 2848*alpha2^3 - 9612*alpha3^3 + 480*alpha4 + 3*alpha3*(-7 + 960*alpha4 - 3768*gamma1) - 1104*gamma1 + 2880*alpha4*gamma1 - 36*alpha3^2*(97 + 708*gamma1) - 16*alpha2^2*(77 + 801*alpha3 + 708*gamma1) + 6*alpha2*(-11 + 3204*alpha3^2 - 320*alpha4 + 1176*gamma1 + 24*alpha3*(29 + 236*gamma1)))*k12*k22^2 + (-1 + 4*alpha2 - 6*alpha3)* (-97 + 2032*alpha2^2 + 4572*alpha3^2 - 960*alpha4 + 1776*gamma1 - 24*alpha2*(5 + 254*alpha3 + 328*gamma1) + 12*alpha3*(35 + 984*gamma1))*k22^3 + k11^2*(4*(61 + 9024*alpha2^3 - 30456*alpha3^3 + 960*alpha4 + 72*alpha3*(-7 + 80*alpha4 - 326*gamma1) - 2208*gamma1 + 5760*alpha4*gamma1 - 432*alpha3^2*(23 + 122*gamma1) - 32*alpha2^2*(118 + 1269*alpha3 + 732*gamma1) + 16*alpha2*(11 + 3807*alpha3^2 - 240*alpha4 + 918*gamma1 + 24*alpha3*(32 + 183*gamma1)))*k12 + (221 + 33984*alpha2^3 - 114696*alpha3^3 + 1440*alpha4 + 6*alpha3*(-199 + 1440*alpha4 - 1632*gamma1) - 48*alpha2^2*(257 + 3186*alpha3 - 432*gamma1) - 4368*gamma1 + 108*alpha3^2*(-277 + 432*gamma1) + 4*alpha2*(139 + 57348*alpha3^2 - 1440*alpha4 + 1632*gamma1 - 108*alpha3*(-89 + 144*gamma1)))*k22) + k11*(-4*(-269 + 10304*alpha2^3 - 34776*alpha3^3 - 2400*alpha4 - 18*alpha3*(43 + 800*alpha4 - 3776*gamma1) - 112*alpha2^2*(23 + 414*alpha3 - 648*gamma1) + 5832*gamma1 - 23040*alpha4*gamma1 + 36*alpha3^2*(-61 + 4536*gamma1) + 4*alpha2*(229 + 17388*alpha3^2 + 2400*alpha4 - 10368*gamma1 - 36*alpha3*(-37 + 1512*gamma1)))*k12^2 + 4*(9152*alpha2^3 - 8*alpha2^2*(553 + 5148*alpha3 + 3504*gamma1) + 6*alpha2*(19 + 10296*alpha3^2 - 1120*alpha4 + 4112*gamma1 + 4*alpha3*(623 + 3504*gamma1)) - 3*(-42 + 10296*alpha3^3 + 1856*gamma1 - 120*alpha4*(5 + 16*gamma1) + 18*alpha3^2* (231 + 1168*gamma1) + alpha3*(207 - 3360*alpha4 + 12816*gamma1)))*k12*k22 + (139 + 27328*alpha2^3 - 92232*alpha3^3 + 1440*alpha4 - 16*alpha2^2*(517 + 7686*alpha3 - 1392*gamma1) + 4*alpha2*(-65 + 46116*alpha3^2 - 1344*alpha4 + alpha3* (6540 - 16704*gamma1) - 96*gamma1) - 1200*gamma1 + 6*alpha3*(5 + 1344*alpha4 + 96*gamma1) + 108*alpha3^2*(-191 + 464*gamma1))*k22^2)) + ek31*((-1 + 4*alpha2 - 6*alpha3)*(-25 + 2032*alpha2^2 + 4572*alpha3^2 - 480*alpha4 + 1776*gamma1 + 492*alpha3*(1 + 24*gamma1) - 8*alpha2*(31 + 762*alpha3 + 984*gamma1))*k11^3 - 4*(27584*alpha2^3 + 4*alpha2*(359 + 46548*alpha3^2 + 1920*alpha4 + alpha3*(6372 - 52992*gamma1) - 8448*gamma1) - 16*alpha2^2*(571 + 7758*alpha3 - 4416*gamma1) - 3*(53 + 31032*alpha3^3 + alpha3^2*(5892 - 52992*gamma1) + 6*alpha3*(93 + 640*alpha4 - 3136*gamma1) - 1344*gamma1 + 640*alpha4*(1 + 12*gamma1)))*k12^3 - 4*(10304*alpha2^3 - 16*alpha2^2*(221 + 2898*alpha3 - 4536*gamma1) + 12*alpha2*(109 + 5796*alpha3^2 + 848*alpha4 - 2880*gamma1 - 672*alpha3*(-1 + 27*gamma1)) - 3*(53 + 11592*alpha3^3 + alpha3^2*(1380 - 54432*gamma1) + 2*alpha3*(227 + 2544*alpha4 - 9600*gamma1) - 1368*gamma1 + 160*alpha4*(5 + 48*gamma1)))*k12^2*k22 + 4*(53 + 9024*alpha2^3 - 30456*alpha3^3 + 960*alpha4 + 12*alpha3*(-13 + 624*alpha4 - 1668*gamma1) - 1008*gamma1 + 12672*alpha4*gamma1 - 96*alpha2^2*(39 + 423*alpha3 + 244*gamma1) - 72*alpha3^2*(143 + 732*gamma1) + 8*alpha2*(-7 + 7614*alpha3^2 - 624*alpha4 + 1404*gamma1 + 24*alpha3*(65 + 366*gamma1)))*k12*k22^2 + (85 + 8128*alpha2^3 - 27432*alpha3^3 + 960*alpha4 + 18*alpha3*(5 + 320*alpha4 - 1248*gamma1) - 1584*gamma1 - 36*alpha3^2*(197 + 1968*gamma1) - 16*alpha2^2*(157 + 2286*alpha3 + 1968*gamma1) + 4*alpha2*(-55 + 13716*alpha3^2 - 960*alpha4 + 3744*gamma1 + 36*alpha3*(59 + 656*gamma1)))*k22^3 + k11^2*(4*(55 + 5696*alpha2^3 - 19224*alpha3^3 + 960*alpha4 + 144*alpha3*(-1 + 40*alpha4 - 157*gamma1) - 2112*gamma1 + 5760*alpha4*gamma1 - 216*alpha3^2*(33 + 236*gamma1) - 32*alpha2^2*(79 + 801*alpha3 + 708*gamma1) + 16*alpha2*(-4 + 2403*alpha3^2 - 240*alpha4 + 882*gamma1 + 6*alpha3*(89 + 708*gamma1)))* k12 + (27328*alpha2^3 - 48*alpha2^2*(179 + 2562*alpha3 - 464*gamma1) + 3*(79 - 30744*alpha3^3 + 480*alpha4 - 432*gamma1 + 2*alpha3*(-13 + 1440*alpha4 + 96*gamma1) + 36*alpha3^2*(-199 + 464*gamma1)) + 4*alpha2*(-47 + 46116*alpha3^2 - 1440*alpha4 - 96*gamma1 - 36*alpha3*(-189 + 464*gamma1)))*k22) + k11*(-20*(3392*alpha2^3 - 16*alpha2^2*(65 + 954*alpha3 - 888*gamma1) - 3*(13 + 3816*alpha3^3 + alpha3*(94 + 960*alpha4 - 4128*gamma1) - 328*gamma1 + 32*alpha4*(5 + 48*gamma1) - 36*alpha3^2*(-15 + 296*gamma1)) + 4*alpha2*(67 + 5724*alpha3^2 + 480*alpha4 - 1872*gamma1 - 12*alpha3*(-55 + 888*gamma1)))*k12^2 + 4*(123 + 9152*alpha2^3 - 30888*alpha3^3 + 9*alpha3*(7 + 1280*alpha4 - 3344*gamma1) - 2784*gamma1 + 360*alpha4*(5 + 32*gamma1) - 54*alpha3^2*(197 + 1168*gamma1) - 8*alpha2^2*(431 + 5148*alpha3 + 3504*gamma1) + 6*alpha2*(-57 + 10296*alpha3^2 - 1280*alpha4 + 3024*gamma1 + 292*alpha3*(7 + 48*gamma1)))*k12*k22 + (185 + 33984*alpha2^3 - 114696*alpha3^3 + 1440*alpha4 - 16*alpha2^2*(653 + 9558*alpha3 - 1296*gamma1) + 1392*gamma1 + 23040*alpha4*gamma1 + 18*alpha3*(25 + 768*alpha4 + 256*gamma1) + 36*alpha3^2*(-749 + 1296*gamma1) + 12*alpha2*(-45 + 2804*alpha3 + 19116*alpha3^2 - 768*alpha4 - 576*gamma1 - 5184*alpha3*gamma1))*k22^2))) + ek22*(2*ek32*(4*(3392*alpha2^3 - 11448*alpha3^3 - 3*alpha3*(89 + 240*alpha4 - 408*gamma1) - 8*alpha2^2*(191 + 1908*alpha3 - 216*gamma1) + 6*alpha2*(33 + 3816*alpha3^2 + 80*alpha4 + alpha3*(744 - 864*gamma1) - 56*gamma1) + 18*alpha3^2*(-181 + 216*gamma1) - 4*(13 + 30*alpha4 + 6*gamma1 + 720*alpha4*gamma1))*k11^3 + k11^2*(2*(-353 + 27328*alpha2^3 - 92232*alpha3^3 - 960*alpha4 - 32*alpha2^2*(356 + 3843*alpha3 - 276*gamma1) + 16*alpha2*(82 + 11529*alpha3^2 + 240*alpha4 + alpha3*(2076 - 1656*gamma1) - 264*gamma1) - 576*alpha3*(3 + 10*alpha4 - 21*gamma1) + 504*gamma1 - 23040*alpha4*gamma1 + 864*alpha3^2*(-28 + 23*gamma1))*k12 + (28096*alpha2^3 - 16*alpha2^2*(725 + 7902*alpha3 - 1344*gamma1) + 12*alpha2*(107 + 15804*alpha3^2 + 160*alpha4 + alpha3*(2860 - 5376*gamma1) - 704*gamma1) - 3*(29 + 31608*alpha3^3 + alpha3*(562 + 960*alpha4 - 5184*gamma1) - 288*gamma1 + 320*alpha4*(1 + 12*gamma1) - 36*alpha3^2*(-235 + 448*gamma1)))*k22) - 2*k12*(4*(-1 + 4*alpha2 - 6*alpha3)*(112*alpha2^2 - 8*alpha2*(5 + 42*alpha3 - 216*gamma1) + 3*(1 + 84*alpha3^2 + alpha3*(20 - 864*gamma1) - 48*gamma1))*k12^2 + 2*(-11 + 1216*alpha2^3 - 4104*alpha3^3 + 4*alpha2*(41 + 2052*alpha3^2 + alpha3*(588 - 7488*gamma1) - 672*gamma1) - 16*alpha2^2*(49 + 342*alpha3 - 624*gamma1) + 240*gamma1 + 36*alpha3^2*(-49 + 624*gamma1) + 6*alpha3*(-41 + 672*gamma1))*k12*k22 + (-1 + 4*alpha2 - 6*alpha3)*(11 + 304*alpha2^2 + 684*alpha3^2 - 24*alpha2*(5 + 38*alpha3 - 104*gamma1) - 48*gamma1 - 36*alpha3*(-5 + 104*gamma1))*k22^2) + k11*(8*(-65 + 6656*alpha2^3 - 22464*alpha3^3 - 240*alpha4 - 12*alpha3*(19 + 120*alpha4 - 120*gamma1) + 156*gamma1 - 5760*alpha4*gamma1 - 36*alpha3^2*(145 + 156*gamma1) - 16*alpha2^2*(155 + 1872*alpha3 + 156*gamma1) + 96*alpha2*(2 + 468*alpha3^2 + 10*alpha4 + alpha3*(75 + 78*gamma1)))*k12^2 + 16*(3360*alpha2^3 - 48*alpha2^2*(29 + 315*alpha3 - 30*gamma1) - 3*(5 + 3780*alpha3^3 + 3*alpha3*(25 + 56*alpha4 - 184*gamma1) - 26*gamma1 + 8*alpha4*(5 + 84*gamma1) - 6*alpha3^2*(-167 + 180*gamma1)) + 2*alpha2*(85 + 11340*alpha3^2 + 168*alpha4 - 384*gamma1 - 6*alpha3*(-341 + 360*gamma1)))*k12*k22 + (-1 - 1216*alpha2^3 + 4104*alpha3^3 - 4*alpha2*(29 + 2052*alpha3^2 + alpha3*(588 - 7488*gamma1) - 672*gamma1) + 16*alpha2^2*(49 + 342*alpha3 - 624*gamma1) + 144*gamma1 - 36*alpha3^2*(-49 + 624*gamma1) - 6*alpha3*(-29 + 672*gamma1))*k22^2)) + ek31*(8*(5 + 1312*alpha2^3 - 4428*alpha3^3 - 60*alpha4 + 36*gamma1 - 2880*alpha4*gamma1 - 108*alpha3^2*(7 + 4*gamma1) - 8*alpha2^2*(47 + 738*alpha3 + 24*gamma1) + alpha3*(-3 - 360*alpha4 + 864*gamma1) + 12*alpha2*(1 + 738*alpha3^2 + 20*alpha4 - 8*gamma1 + alpha3*(89 + 48*gamma1)))*k11^3 - 4*(14656*alpha2^3 - 49464*alpha3^3 - 6*alpha3*(229 + 960*alpha4 - 7104*gamma1) + 4*alpha2*(269 + 24732*alpha3^2 + 960*alpha4 + alpha3*(4788 - 53568*gamma1) - 7104*gamma1) - 16*alpha2^2*(419 + 4122*alpha3 - 4464*gamma1) - 5*(47 + 192*alpha4 - 528*gamma1) + 36*alpha3^2*(-379 + 4464*gamma1))* k12^3 - 8*(8896*alpha2^3 - 16*alpha2^2*(293 + 2502*alpha3 - 2964*gamma1) - 3*(49 + 10008*alpha3^3 + 2*alpha3*(229 + 648*alpha4 - 4272*gamma1) - 548*gamma1 - 48*alpha4*(-5 + 24*gamma1) - 456*alpha3^2*(-7 + 78*gamma1)) + 4*alpha2*(259 + 15012*alpha3^2 + 648*alpha4 - 4416*gamma1 - 78*alpha3*(-43 + 456*gamma1)))* k12^2*k22 + 2*(10560*alpha2^3 - 80*alpha2^2*(13 + 594*alpha3 + 864*gamma1) - 3*(-71 + 11880*alpha3^3 - 6*alpha3*(71 + 320*alpha4 - 1680*gamma1) + 464*gamma1 + 320*alpha4*(-1 + 12*gamma1) + 180*alpha3^2*(7 + 288*gamma1)) + 4*alpha2*(-253 + 17820*alpha3^2 - 960*alpha4 + 5520*gamma1 + 60*alpha3*(17 + 864*gamma1)))* k12*k22^2 + (-1 + 4*alpha2 - 6*alpha3)*(-97 + 2032*alpha2^2 + 4572*alpha3^2 - 960*alpha4 + 1776*gamma1 - 24*alpha2*(5 + 254*alpha3 + 328*gamma1) + 12*alpha3*(35 + 984*gamma1))*k22^3 + 4*k11^2*(4*(19 + 3296*alpha2^3 - 11124*alpha3^3 - 60*alpha4 - 6*alpha3*(1 + 60*alpha4 - 252*gamma1) + 48*gamma1 - 5760*alpha4*gamma1 - 16*alpha2^2*(59 + 927*alpha3 + 36*gamma1) - 18*alpha3^2*(113 + 72*gamma1) + 2*alpha2*(7 + 11124*alpha3^2 + 120*alpha4 - 24*gamma1 + 18*alpha3*(77 + 48*gamma1)))*k12 + 5*(19 + 960*alpha2^3 - 3240*alpha3^3 - 24*alpha4 + 4*alpha2*(-13 + 1620*alpha3^2 + 24*alpha4 + alpha3*(114 - 864*gamma1) - 168*gamma1) - 32*alpha2^2*(5 + 135*alpha3 - 36*gamma1) + 96*gamma1 - 2304*alpha4*gamma1 + 324*alpha3^2*(-1 + 8*gamma1) + alpha3*(84 - 144*alpha4 + 1584*gamma1))*k22) + 4*k11*((2112*alpha2^3 - 32*alpha2^2*(-46 + 297*alpha3 + 1896*gamma1) - 3*(-91 + 2376*alpha3^3 - 32*alpha3*(13 + 30*alpha4 - 291*gamma1) + 608*gamma1 + 160*alpha4*(-1 + 48*gamma1) + 288*alpha3^2*(-3 + 158*gamma1)) + 48*alpha2*(-19 + 297*alpha3^2 - 40*alpha4 + 468*gamma1 + alpha3*(-82 + 3792*gamma1)))* k12^2 + (1344*alpha2^3 - 8*alpha2^2*(-245 + 756*alpha3 + 4848*gamma1) - 3*(-80 + 1512*alpha3^3 + 352*gamma1 + 120*alpha4*(-1 + 80*gamma1) + 18*alpha3^2* (-75 + 1616*gamma1) + alpha3*(-495 - 480*alpha4 + 3984*gamma1)) + 6*alpha2*(-175 + 1512*alpha3^2 - 160*alpha4 + 2128*gamma1 + 4*alpha3*(-235 + 4848*gamma1)))*k12*k22 + 2*(3312*alpha2^3 - 4*alpha2^2*(137 + 3726*alpha3 + 48*gamma1) + 6*alpha2*(-21 + 3726*alpha3^2 - 32*alpha4 - 136*gamma1 + 6*alpha3*(47 + 16*gamma1)) - 3*(-9 + 3726*alpha3^3 - 20*alpha4 - 64*gamma1 + 960*alpha4*gamma1 + 3*alpha3^2*(145 + 48*gamma1) - 2*alpha3*(29 + 48*alpha4 + 324*gamma1)))*k22^2)))) + ek11*(e23*(4*(-1 + 4*alpha2 - 6*alpha3)*(109 + 3696*alpha2^2 + 8316*alpha3^2 - 960*alpha4 - 48*alpha2*(10 + 231*alpha3 - 228*gamma1) - 192*gamma1 - 96*alpha3*(-10 + 171*gamma1))*k12^4 + 12*(-59 + 6080*alpha2^3 - 20520*alpha3^3 + 1040*alpha4 - 16*alpha2^2*(113 + 1710*alpha3 - 960*gamma1) - 416*gamma1 - 1920*alpha4*gamma1 + 60*alpha3^2*(-95 + 576*gamma1) + alpha3*(-626 + 6528*alpha4 + 4896*gamma1) + 4*alpha2*(61 + 10260*alpha3^2 - 1088*alpha4 - 736*gamma1 - 4*alpha3*(-407 + 2880*gamma1)))*k12^3*k22 + 2*(-127 + 10176*alpha2^3 - 34344*alpha3^3 + 7200*alpha4 + 18*alpha3*(-51 + 2560*alpha4 - 1792*gamma1) - 5136*gamma1 - 2304*alpha4*gamma1 - 48*alpha2^2*(-25 + 954*alpha3 + 592*gamma1) - 36*alpha3^2*(245 + 1776*gamma1) + 12*alpha2*(-49 + 5724*alpha3^2 - 2560*alpha4 + 1824*gamma1 + 4*alpha3*(85 + 1776*gamma1)))* k12^2*k22^2 + (-51 - 16448*alpha2^3 + 55512*alpha3^3 + 6720*alpha4 + 3*alpha3^2*(6084 - 85824*gamma1) + 6*alpha3*(199 + 6720*alpha4 - 12576*gamma1) - 4*alpha2*(479 + 27756*alpha3^2 + 6720*alpha4 + alpha3*(7764 - 85824*gamma1) - 12576*gamma1) + 16*alpha2^2*(787 + 4626*alpha3 - 7152*gamma1) - 6192*gamma1)*k12*k22^3 - 8*(-1 + 4*alpha2 - 6*alpha3)*(1 + 144*alpha2^2 + 324*alpha3^2 + 240*alpha4 + alpha3*(60 - 1584*gamma1) - 16*alpha2*(5 + 27*alpha3 - 66*gamma1) - 168*gamma1)*k22^4 + k11^3*((-(-1 + 4*alpha2 - 6*alpha3))*(5 + 1808*alpha2^2 + 4068*alpha3^2 + 480*alpha4 + 1104*gamma1 + 12*alpha3*(49 + 936*gamma1) - 8*alpha2*(59 + 678*alpha3 + 936*gamma1))*k12 - 5*(448*alpha2^3 - 48*alpha2^2*(15 + 42*alpha3 - 16*gamma1) - 3*(1 + 504*alpha3^3 + 64*alpha4 + alpha3^2*(444 - 576*gamma1) + 2*alpha3*(25 + 192*alpha4 - 96*gamma1) - 16*gamma1) + 12*alpha2*(11 + 252*alpha3^2 + 64*alpha4 - 32*gamma1 - 4*alpha3*(-41 + 48*gamma1)))*k22) + k11^2*(-8*(2304*alpha2^3 - 8*alpha2^2*(91 + 1296*alpha3 + 2088*gamma1) + 2*alpha2*(31 + 7776*alpha3^2 + 720*alpha4 + 2904*gamma1 + 48*alpha3*(19 + 522*gamma1)) - 3*(-3 + 2592*alpha3^3 + 120*alpha4 + 136*gamma1 + 6*alpha3^2*(61 + 2088*gamma1) + alpha3*(1 + 720*alpha4 + 2904*gamma1)))*k12^2 + (-64576*alpha2^3 - 4*alpha2*(931 + 108972*alpha3^2 + 7200*alpha4 + alpha3*(19068 - 1728*gamma1) - 2592*gamma1) + 3*(-13 + 72648*alpha3^3 + 2400*alpha4 + 2*alpha3*(631 + 7200*alpha4 - 2592*gamma1) + alpha3^2*(17268 - 1728*gamma1) - 816*gamma1) + 16*alpha2^2*(1739 + 18162*alpha3 - 144*gamma1))*k12*k22 + (49 - 41024*alpha2^3 + 138456*alpha3^3 + 2880*alpha4 + 16*alpha2^2*(1091 + 11538*alpha3 - 3696*gamma1) + 18*alpha3*(153 + 960*alpha4 - 2336*gamma1) - 12*alpha2*(193 + 23076*alpha3^2 + 960*alpha4 + alpha3*(4124 - 14784*gamma1) - 2336*gamma1) - 3312*gamma1 - 36*alpha3^2*(-971 + 3696*gamma1))*k22^2) + k11*(4*(-1 + 4*alpha2 - 6*alpha3)*(113 + 4592*alpha2^2 + 10332*alpha3^2 - 1440*alpha4 - 16*alpha2*(35 + 861*alpha3 - 1038*gamma1) - 1464*gamma1 - 48*alpha3*(-25 + 519*gamma1))* k12^3 + 8*(-71 + 5376*alpha2^3 - 18144*alpha3^3 + 2100*alpha4 - 48*alpha2^2*(13 + 504*alpha3 - 368*gamma1) - 132*gamma1 + 108*alpha3^2*(-43 + 368*gamma1) + 3*alpha3*(-167 + 4320*alpha4 + 2304*gamma1) + 16*alpha2*(-1 + 2268*alpha3^2 - 540*alpha4 - 288*gamma1 - 36*alpha3*(-7 + 92*gamma1)))*k12^2*k22 + (-12480*alpha2^3 + 16*alpha2^2*(1057 + 3510*alpha3 - 8400*gamma1) - 4*alpha2*(853 + 21060*alpha3^2 + 13824*alpha4 - 15936*gamma1 - 12*alpha3*(-769 + 8400*gamma1)) + 3*(-19 + 14040*alpha3^3 + alpha3*(626 + 27648*alpha4 - 33792*gamma1) - 2960*gamma1 + 480*alpha4*(9 + 16*gamma1) - 12*alpha3^2*(-481 + 8400*gamma1)))*k12*k22^2 + (13 - 10048*alpha2^3 + 33912*alpha3^3 + 2880*alpha4 + 18*alpha3*(61 + 960*alpha4 - 2528*gamma1) - 12*alpha2*(101 + 5652*alpha3^2 + 960*alpha4 + alpha3*(1548 - 17088*gamma1) - 2464*gamma1) + 48*alpha2^2*(149 + 942*alpha3 - 1424*gamma1) - 3216*gamma1 + 4608*alpha4*gamma1 - 108*alpha3^2*(-109 + 1424*gamma1))*k22^3)) + ek22*(ek31*(4*(-1 + 4*alpha2 - 6*alpha3)*(5 + 288*alpha2^2 + 648*alpha3^2 + 240*alpha4 - 12*alpha2*(11 + 72*alpha3 - 176*gamma1) - 336*gamma1 - 6*alpha3*(-23 + 528*gamma1))*k11^3 - 8*(11712*alpha2^3 - 96*alpha2^2*(43 + 549*alpha3 - 188*gamma1) + 8*alpha2*(61 + 9882*alpha3^2 - 240*alpha4 - 492*gamma1 - 24*alpha3*(-67 + 282*gamma1)) - 3*(19 + 13176*alpha3^3 + 48*gamma1 + 160*alpha4*(-1 + 24*gamma1) - 24*alpha3^2*(-139 + 564*gamma1) - 4*alpha3*(-71 + 240*alpha4 + 732*gamma1)))*k12^3 - 4*(17664*alpha2^3 - 48*alpha2^2*(113 + 1656*alpha3 - 712*gamma1) - 3*(17 + 19872*alpha3^3 + alpha3^2*(5052 - 25632*gamma1) + 328*gamma1 + 80*alpha4*(-7 + 120*gamma1) - 32*alpha3*(-20 + 123*alpha4 + 165*gamma1)) + 8*alpha2*(125 + 14904*alpha3^2 - 984*alpha4 - 720*gamma1 - 24*alpha3*(-95 + 534*gamma1)))* k12^2*k22 + 8*(-11 + 3392*alpha2^3 - 11448*alpha3^3 - 600*alpha4 + 216*gamma1 + 3456*alpha4*gamma1 - 18*alpha3*(13 + 192*alpha4 + 36*gamma1) - 36*alpha3^2*(97 + 132*gamma1) - 16*alpha2^2*(121 + 954*alpha3 + 132*gamma1) + 16*alpha2*(16 + 1431*alpha3^2 + 144*alpha4 - 9*gamma1 + alpha3*(327 + 396*gamma1)))*k12* k22^2 + 5*(-5 + 448*alpha2^3 - 1512*alpha3^3 - 192*alpha4 - 48*alpha2^2* (15 + 42*alpha3 - 16*gamma1) - 144*gamma1 + 4608*alpha4*gamma1 + 36*alpha3^2*(-37 + 48*gamma1) - 18*alpha3*(9 + 64*alpha4 + 96*gamma1) + 4*alpha2*(35 + 756*alpha3^2 + 192*alpha4 + alpha3*(492 - 576*gamma1) + 96*gamma1))*k22^3 + k11^2*(2*(-1 + 5696*alpha2^3 - 19224*alpha3^3 - 2400*alpha4 - 16*alpha2^2*(299 + 1602*alpha3 - 2544*gamma1) - 18*alpha3*(37 + 800*alpha4 - 1344*gamma1) + 1968*gamma1 + 11520*alpha4*gamma1 + 36*alpha3^2*(-199 + 2544*gamma1) + 4*alpha2*(211 + 9612*alpha3^2 + 2400*alpha4 - 4512*gamma1 - 36*alpha3*(-83 + 848*gamma1)))*k12 + (-13 + 10048*alpha2^3 - 33912*alpha3^3 - 2880*alpha4 - 6*alpha3*(103 + 2880*alpha4 - 7776*gamma1) + 4*alpha2*(223 + 16956*alpha3^2 + 2880*alpha4 + alpha3* (4644 - 51264*gamma1) - 7776*gamma1) - 48*alpha2^2*(149 + 942*alpha3 - 1424*gamma1) + 3504*gamma1 + 108*alpha3^2*(-109 + 1424*gamma1))*k22) + k11*(-20*(-19 + 4288*alpha2^3 - 14472*alpha3^3 + 384*alpha4 - 16*alpha2^2*(77 + 1206*alpha3 - 192*gamma1) - 96*gamma1 - 4608*alpha4*gamma1 + 108*alpha3^2*(-31 + 64*gamma1) + 18*alpha3*(-15 + 128*alpha4 + 96*gamma1) + 4*alpha2*(29 + 7236*alpha3^2 - 384*alpha4 - 96*gamma1 - 12*alpha3*(-85 + 192*gamma1)))*k12^2 - 4*(47 + 4608*alpha2^3 - 15552*alpha3^3 + 2160*alpha4 + 3*alpha3*(-31 + 4800*alpha4 - 3888*gamma1) - 1656*gamma1 - 11520*alpha4*gamma1 - 54*alpha3^2*(13 + 592*gamma1) - 8*alpha2^2*(-161 + 2592*alpha3 + 1776*gamma1) + 2*alpha2*(-149 + 15552*alpha3^2 - 4800*alpha4 + 4848*gamma1 + 12*alpha3*(-61 + 1776*gamma1)))*k12*k22 + (-89 + 41024*alpha2^3 - 138456*alpha3^3 - 2880*alpha4 - 16*alpha2^2*(1111 + 11538*alpha3 - 3696*gamma1) - 18*alpha3*(145 + 896*alpha4 - 2336*gamma1) + 12*alpha2*(185 + 23076*alpha3^2 + 896*alpha4 + alpha3*(4220 - 14784*gamma1) - 2336*gamma1) + 3312*gamma1 + 108*alpha3^2*(-333 + 1232*gamma1))*k22^2)) + ek32*(5*(448*alpha2^3 - 48*alpha2^2*(15 + 42*alpha3 - 16*gamma1) - 3*(1 + 504*alpha3^3 + 64*alpha4 + alpha3^2*(444 - 576*gamma1) + 2*alpha3*(25 + 192*alpha4 - 96*gamma1) - 16*gamma1) + 12*alpha2*(11 + 252*alpha3^2 + 64*alpha4 - 32*gamma1 - 4*alpha3*(-41 + 48*gamma1)))*k11^3 + k11^2*(8*(43 + 3392*alpha2^3 - 11448*alpha3^3 - 600*alpha4 + 96*gamma1 + 2880*alpha4*gamma1 - 54*alpha3^2*(57 + 88*gamma1) - 8*alpha2^2*(221 + 1908*alpha3 + 264*gamma1) - 3*alpha3*(89 + 1200*alpha4 + 312*gamma1) + 2*alpha2*(139 + 11448*alpha3^2 + 1200*alpha4 + 72*gamma1 + 48*alpha3*(49 + 66*gamma1)))* k12 + (-49 + 41024*alpha2^3 - 138456*alpha3^3 - 2880*alpha4 - 16*alpha2^2*(1091 + 11538*alpha3 - 3696*gamma1) - 18*alpha3*(153 + 960*alpha4 - 2336*gamma1) + 12*alpha2*(193 + 23076*alpha3^2 + 960*alpha4 + alpha3*(4124 - 14784*gamma1) - 2336*gamma1) + 3312*gamma1 + 36*alpha3^2*(-971 + 3696*gamma1))*k22) + k11*(-8*(-172 + 8832*alpha2^3 - 29808*alpha3^3 + 960*alpha4 - 8*alpha2^2*(281 + 4968*alpha3 - 2136*gamma1) + 6*alpha2*(13 + 9936*alpha3^2 - 640*alpha4 + alpha3*(1284 - 8544*gamma1) - 1056*gamma1) + 516*gamma1 - 11520*alpha4*gamma1 + 18*alpha3^2*(-361 + 2136*gamma1) + 3*alpha3*(-119 + 1920*alpha4 + 4128*gamma1))*k12^2 - 16*(1152*alpha2^3 - 48*alpha2^2*(-5 + 108*alpha3 + 74*gamma1) - 3*(3 + 1296*alpha3^3 + 106*gamma1 + 40*alpha4*(-5 + 12*gamma1) + 6*alpha3^2*(25 + 444*gamma1) + alpha3*(-11 - 1320*alpha4 + 840*gamma1)) + 2*alpha2*(-61 + 3888*alpha3^2 - 1320*alpha4 + 960*gamma1 + 6*alpha3*(-5 + 888*gamma1)))*k12*k22 + (-13 + 10048*alpha2^3 - 33912*alpha3^3 - 2880*alpha4 - 18*alpha3*(61 + 960*alpha4 - 2528*gamma1) + 12*alpha2*(101 + 5652*alpha3^2 + 960*alpha4 + alpha3* (1548 - 17088*gamma1) - 2464*gamma1) - 48*alpha2^2*(149 + 942*alpha3 - 1424*gamma1) + 3216*gamma1 - 4608*alpha4*gamma1 + 108*alpha3^2*(-109 + 1424*gamma1))*k22^2) - 2*(4*(11712*alpha2^3 - 48*alpha2^2*(75 + 1098*alpha3 - 376*gamma1) + 4*alpha2*(41 + 19764*alpha3^2 - 480*alpha4 - 1344*gamma1 - 564*alpha3*(-5 + 24*gamma1)) - 3*(45 + 13176*alpha3^3 + alpha3^2*(2940 - 13536*gamma1) - 72*gamma1 + 160*alpha4* (-1 + 24*gamma1) - 2*alpha3*(-61 + 480*alpha4 + 1824*gamma1)))*k12^3 + 2*(21440*alpha2^3 - 16*alpha2^2*(421 + 6030*alpha3 - 960*gamma1) - 3*(45 + 24120*alpha3^3 + alpha3*(490 - 4416*alpha4 - 2304*gamma1) + 416*gamma1 + 640*alpha4*(-1 + 12*gamma1) - 36*alpha3^2*(-171 + 320*gamma1)) + 12*alpha2*(55 + 12060*alpha3^2 - 736*alpha4 - 64*gamma1 - 4*alpha3*(-467 + 960*gamma1)))*k12^2*k22 + (-11 - 5696*alpha2^3 + 19224*alpha3^3 + 2880*alpha4 + alpha3^2*(6444 - 91584*gamma1) + 6*alpha3*(79 + 2880*alpha4 - 4512*gamma1) - 4*alpha2*(199 + 9612*alpha3^2 + 2880*alpha4 + alpha3*(2868 - 30528*gamma1) - 4512*gamma1) + 16*alpha2^2*(299 + 1602*alpha3 - 2544*gamma1) - 2352*gamma1)*k12*k22^2 - 4*(-1 + 4*alpha2 - 6*alpha3)* (1 + 144*alpha2^2 + 324*alpha3^2 + 240*alpha4 + alpha3*(60 - 1584*gamma1) - 16*alpha2*(5 + 27*alpha3 - 66*gamma1) - 168*gamma1)*k22^3))) + ek21*(ek32*((-1 + 4*alpha2 - 6*alpha3)*(-45 + 2032*alpha2^2 + 4572*alpha3^2 - 480*alpha4 + 816*gamma1 + 36*alpha3*(17 + 328*gamma1) - 8*alpha2*(41 + 762*alpha3 + 984*gamma1))*k11^3 - 4*(-1 + 4*alpha2 - 6*alpha3)*(241 + 3664*alpha2^2 + 8244*alpha3^2 + 960*alpha4 - 8*alpha2*(95 + 1374*alpha3 - 2232*gamma1) - 768*gamma1 - 36*alpha3*(-25 + 744*gamma1))* k12^3 + 8*(81 + 1056*alpha2^3 - 3564*alpha3^3 + 360*alpha4 + 3*alpha3*(389 + 864*alpha4 - 3024*gamma1) + 312*gamma1 - 8640*alpha4*gamma1 - 432*alpha3^2*(-5 + 158*gamma1) - 48*alpha2^2*(-26 + 99*alpha3 + 632*gamma1) + 2*alpha2*(-419 + 3564*alpha3^2 - 864*alpha4 + 3744*gamma1 + 72*alpha3*(-23 + 632*gamma1)))* k12^2*k22 + 8*(6592*alpha2^3 - 8*alpha2^2*(257 + 3708*alpha3 + 144*gamma1) + 6*alpha2*(1 + 7416*alpha3^2 + 64*alpha4 - 64*gamma1 + 4*alpha3*(253 + 144*gamma1)) - 3*(-8 + 7416*alpha3^3 + alpha3*(-7 + 192*alpha4 - 1104*gamma1) - 96*gamma1 + 18*alpha3^2*(83 + 48*gamma1) + 8*alpha4*(5 + 456*gamma1)))*k12*k22^2 - 2*(-47 - 5248*alpha2^3 + 17712*alpha3^3 - 144*gamma1 + 11520*alpha4*gamma1 + 72*alpha3^2*(41 + 24*gamma1) + 32*alpha2^2*(41 + 738*alpha3 + 24*gamma1) - 54*alpha3*(3 + 64*gamma1) - 12*alpha2*(-9 + 2952*alpha3^2 - 32*gamma1 + 8*alpha3*(41 + 24*gamma1)))*k22^3 + 2*k11^2* (5*(2112*alpha2^3 - 16*alpha2^2*(13 + 594*alpha3 + 864*gamma1) + 4*alpha2*(-47 + 3564*alpha3^2 - 288*alpha4 + 1104*gamma1 + 12*alpha3*(19 + 864*gamma1)) - 3*(-13 + 2376*alpha3^3 - 96*alpha4 + 80*gamma1 + 12*alpha3^2*(25 + 864*gamma1) + alpha3*(-70 - 576*alpha4 + 2208*gamma1)))*k12 + (37 + 13248*alpha2^3 - 44712*alpha3^3 + 240*alpha4 + 864*gamma1 - 11520*alpha4*gamma1 - 48*alpha2^2*(49 + 1242*alpha3 + 16*gamma1) - 36*alpha3^2*(157 + 48*gamma1) + 6*alpha3*(67 + 240*alpha4 + 1296*gamma1) + 4*alpha2*(-77 + 22356*alpha3^2 - 240*alpha4 - 816*gamma1 + 96*alpha3*(19 + 6*gamma1)))* k22) - 8*k11*(2*(-1 + 4*alpha2 - 6*alpha3)*(78 + 1112*alpha2^2 + 345*alpha3 + 2502*alpha3^2 + 360*alpha4 - 474*gamma1 - 8892*alpha3*gamma1 + alpha2*(-290 - 3336*alpha3 + 5928*gamma1))*k12^2 - 6*(8 + 112*alpha2^3 - 378*alpha3^3 + 30*alpha4 + alpha3^2*(462 - 7272*gamma1) + 24*alpha3*(7 + 10*alpha4 - 24*gamma1) + 56*gamma1 - 1920*alpha4*gamma1 - 8*alpha2^2*(-29 + 63*alpha3 + 404*gamma1) + alpha2*(-117 + 756*alpha3^2 - 160*alpha4 + 704*gamma1 + 16*alpha3*(-41 + 606*gamma1)))*k12*k22 + (-23 - 2400*alpha2^3 + 8100*alpha3^3 + 60*alpha4 + alpha3^2*(846 - 6480*gamma1) + 8*alpha2^2*(53 + 1350*alpha3 - 360*gamma1) + 216*alpha3*(-1 + 2*alpha4 - 19*gamma1) - 312*gamma1 + 5760*alpha4*gamma1 - 2*alpha2*(-67 + 8100*alpha3^2 + 144*alpha4 - 888*gamma1 - 120*alpha3*(-5 + 36*gamma1)))*k22^2)) - 2*ek31*(k11^2*(2*(-1 + 4*alpha2 - 6*alpha3)*(15 + 304*alpha2^2 + 684*alpha3^2 + 3*alpha3*(68 - 1248*gamma1) - 8*alpha2*(17 + 114*alpha3 - 312*gamma1) - 48*gamma1)*k12 + (-23 + 1216*alpha2^3 - 4104*alpha3^3 + 480*alpha4 + 4*alpha2*(65 + 2052*alpha3^2 - 480*alpha4 + alpha3*(852 - 7488*gamma1) - 672*gamma1) - 16*alpha2^2*(61 + 342*alpha3 - 624*gamma1) + 48*gamma1 + 11520*alpha4*gamma1 + 6*alpha3*(-85 + 480*alpha4 + 192*gamma1) + 108*alpha3^2*(-27 + 208*gamma1))*k22) + k11*(4*(-1 + 4*alpha2 - 6*alpha3)*(11 + 304*alpha2^2 + 684*alpha3^2 - 24*alpha2*(5 + 38*alpha3 - 104*gamma1) - 48*gamma1 - 36*alpha3*(-5 + 104*gamma1))*k12^2 - 240*(-1 + 224*alpha2^3 - 756*alpha3^3 - 8*alpha4 - 8*alpha2^2*(11 + 126*alpha3 - 12*gamma1) - 16*alpha3*(1 + 3*alpha4 - 6*gamma1) + 2*gamma1 - 192*alpha4*gamma1 + 6*alpha3^2*(-31 + 36*gamma1) + 4*alpha2*(3 + 378*alpha3^2 + 8*alpha4 - 8*gamma1 - 8*alpha3*(-8 + 9*gamma1)))*k12*k22 + (51 - 28096*alpha2^3 + 94824*alpha3^3 + 32*alpha2^2*(362 + 3951*alpha3 - 672*gamma1) + 36*alpha3*(51 + 160*alpha4 - 392*gamma1) + 192*gamma1 + 960*alpha4*(1 + 24*gamma1) - 432*alpha3^2*(-57 + 112*gamma1) - 8*alpha2*(173 + 23706*alpha3^2 + 480*alpha4 - 696*gamma1 - 384*alpha3*(-11 + 21*gamma1)))* k22^2) + 2*(4*(-1 + 4*alpha2 - 6*alpha3)*(112*alpha2^2 - 8*alpha2*(5 + 42*alpha3 - 216*gamma1) + 3*(1 + 84*alpha3^2 + alpha3*(20 - 864*gamma1) - 48*gamma1))*k12^3 + 2*(67 - 13312*alpha2^3 + 44928*alpha3^3 + 480*alpha4 + 624*gamma1 + 11520*alpha4*gamma1 + 128*alpha2^2*(41 + 468*alpha3 + 39*gamma1) + 144*alpha3^2*(77 + 78*gamma1) + 6*alpha3*(157 + 480*alpha4 + 456*gamma1) - 12*alpha2*(59 + 7488*alpha3^2 + 160*alpha4 + 312*gamma1 + 24*alpha3*(53 + 52*gamma1)))*k12^2*k22 + (-27328*alpha2^3 + 48*alpha2^2*(259 + 2562*alpha3 - 184*gamma1) + 3*(43 + 30744*alpha3^3 + alpha3^2*(8724 - 6624*gamma1) + 2*alpha3*(445 + 1200*alpha4 - 528*gamma1) + 504*gamma1 + 400*alpha4*(1 + 24*gamma1)) - 12*alpha2*(165 + 15372*alpha3^2 + 400*alpha4 + 224*gamma1 - 32*alpha3*(-94 + 69*gamma1)))*k12*k22^2 + (25 - 6784*alpha2^3 + 22896*alpha3^3 + 240*alpha4 + alpha3^2*(6300 - 7776*gamma1) + 16*alpha2^2*(187 + 1908*alpha3 - 216*gamma1) + 12*alpha3*(55 + 144*alpha4 - 156*gamma1) - 48*alpha2*(10 + 954*alpha3^2 + 24*alpha4 + alpha3*(181 - 216*gamma1) - 2*gamma1) + 288*gamma1 + 6912*alpha4*gamma1)*k22^3))))))
